On Error Rate Approximations for FSO Systems with Weak Turbulence and Pointing Errors

Atmospheric attenuation, atmospheric turbulence, geometric spread, and pointing errors, degrade the performance of free-space optical transmission. In the weak turbulence regime, the probability density function describing the distribution of the channel fading coefficient that models these four effects is known in the literature. This function is an integral equation, which makes it difficult to find simple analytical expressions of important performance metrics such as the bit error rate (BER) and symbol error rate (SER). In this paper, we present simple and accurate approximations of the average BER and SER for pulse-amplitude modulation (PAM) in the weak turbulence regime for an intensity modulation and direct detection system. Our numerical results show that the proposed expressions exhibit excellent accuracy when compared against Monte Carlo simulations. To demonstrate the usefulness of the developed approximations, we perform two asymptotic analyses. First, we investigate the additional transmit power required to maintain the same SER when the spectral efficiency increases by 1 bit/symbol. Second, we study the asymptotic behavior of our SER approximation for dense PAM constellations and high transmit power.

==> txtData/16PAM_BER/Aprox_varR01_jit35.txt <==
-6	0.224653775869435
-5	0.222141208419533
-4	0.218982544723202
-3	0.215014918659133
-2	0.210037642877062
-1	0.203806627831678
0	0.196031303201948
1	0.186378117469455
2	0.174488178859721
3	0.160021660069069
4	0.142746690584430
5	0.122689423385333
6	0.100340384186316
7	0.0768512798285907
8	0.0540621654203803
9	0.0341579012565343
10	0.0189253008620460
11	0.00898183576502636
12	0.00357826924079182
13	0.00118030396419940
14	0.000321234293477187
15	7.29305378458522e-05
16	1.42078379685547e-05
17	2.48027087874459e-06
18	4.06799413684588e-07

==> txtData/16PAM_BER/Aprox_varR05_jit25.txt <==
0	0.203156246808374
1	0.195478260145475
2	0.186144005698700
3	0.174959991791287
4	0.161811414335238
5	0.146719373434414
6	0.129898374914808
7	0.111795587974632
8	0.0930895463658768
9	0.0746315184916119
10	0.0573288927958091
11	0.0419938421584846
12	0.0291996005140749
13	0.0191903836539039
14	0.0118734961740891
15	0.00689096408151898
16	0.00373897413408857
17	0.00189104864332576
18	0.000889142156139766
19	0.000387723547794818
20	0.000156470560265627
21	5.83285895451255e-05
22	2.00511412967719e-05
23	6.34684496966700e-06
24	1.84741159683495e-06
25	4.93910379769866e-07

==> txtData/16PAM_BER/Aprox_varR09_jit2.txt <==
0	0.209142660297440
1	0.203077332751863
2	0.195761596236157
3	0.187054584525532
4	0.176856395737770
5	0.165134199674910
6	0.151948504371260
7	0.137474164304120
8	0.122009785516677
9	0.105969871629534
10	0.0898567657577958
11	0.0742138928931570
12	0.0595668971937101
13	0.0463633403779218
14	0.0349230754380720
15	0.0254094101410537
16	0.0178261568451095
17	0.0120392362060270
18	0.00781580840777212
19	0.00487073125171123
20	0.00291020512386535
21	0.00166523121215159
22	0.000911598868873235
23	0.000476989232559546
24	0.000238354241266499
25	0.000113661598417906
26	5.16866116458393e-05
27	2.23995578902750e-05
28	9.24582399433935e-06

==> txtData/16PAM_BER/True_varR01_jit35.txt <==
-6	0.617448708321745
-5	0.597889369373399
-4	0.573465144491948
-3	0.543690829645386
-2	0.508324868085547
-1	0.467399710000141
0	0.421264713529927
1	0.370655978596756
2	0.316856042527434
3	0.261951105555826
4	0.208840381422747
5	0.160537291882566
6	0.119010039164875
7	0.0846133311328097
8	0.0567396809317519
9	0.0349194963173779
10	0.0191052526265201
11	0.00901802509519534
12	0.00358472020362821
13	0.00118137318177183
14	0.000321405765982982
15	7.29577485197634e-05
16	1.42121460534004e-05
17	2.48095271991179e-06
18	4.06907325259813e-07

==> txtData/16PAM_BER/True_varR05_jit25.txt <==
-6	0.630404931301634
-5	0.615217143440980
-4	0.596472383084584
-3	0.573707550845676
-2	0.546568268025525
-1	0.514873257956766
0	0.478678947483042
1	0.438337240519606
2	0.394535085073214
3	0.348299365658148
4	0.300949750777257
5	0.253991007825813
6	0.208955675475173
7	0.167229807166902
8	0.129905143975392
9	0.0976915285091767
10	0.0708982219187942
11	0.0494682953854815
12	0.0330413464105200
13	0.0210276045414135
14	0.0126888990203622
15	0.00722607033958090
16	0.00386624453244762
17	0.00193563920845251
18	0.000903531960323766
19	0.000391994924390565
20	0.000157635374876618
21	5.86201033694188e-05
22	2.01180324242561e-05
23	6.36090640012848e-06
24	1.85011763294958e-06
25	4.94386828281732e-07

==> txtData/16PAM_BER/True_varR09_jit2.txt <==
-6	0.641322878967302
-5	0.629414401081632
-4	0.614813016978581
-3	0.597141816953271
-2	0.576070809615112
-1	0.551357059920601
0	0.522887481966430
1	0.490719432785310
2	0.455113019726084
3	0.416548478200819
4	0.375722588292007
5	0.333520264508635
6	0.290961174744471
7	0.249125918328024
8	0.209070742125848
9	0.171742622386101
10	0.137906798944573
11	0.108096395383216
12	0.0825894126339273
13	0.0614135039989847
14	0.0443747939391604
15	0.0311042874906081
16	0.0211141852386167
17	0.0138563638878700
18	0.00877609143151512
19	0.00535555364598424
20	0.00314386181893375
21	0.00177264542567413
22	0.000958668311361943
23	0.000496638340258659
24	0.000246163860601028
25	0.000116615380478402
26	5.27492515271936e-05
27	2.27630270547793e-05
28	9.36397921919831e-06
29	3.66949521663221e-06
30	1.36898243345913e-06

==> txtData/2PAM_Ratio/AproxOrig_varR01_jit35.txt <==
-5	3.66256827938614
-4.50000000000000	3.56956251414030
-4	3.51226508579281
-3.50000000000000	3.49139812135577
-3	3.50828426577156
-2.50000000000000	3.56458837632893
-2	3.66173150311357
-1.50000000000000	3.79971369127806
-1	3.97495685213534
-0.500000000000000	4.17669926436752
0	4.38164211126698
0.500000000000000	4.54741148500114
1	4.60764616446666
1.50000000000000	4.47552422458255
2	4.06641923187538
2.50000000000000	3.34682837055951
3	2.39407364470009
3.50000000000000	1.41208526214388
4	0.642657565316910
4.50000000000000	0.207684593213043
5	0.0429709424250313
5.50000000000000	0.00500533829215031
6	0.000299554751043641
6.50000000000000	6.12522192073530e-06
7	4.12937593087242e-08
7.50000000000000	6.28080210027911e-11
8	1.46651644957616e-14
8.50000000000000	3.23880704651292e-19
9	3.67387822959734e-25
9.50000000000000	9.90549143843245e-33
10	2.40233790426576e-42
21	2.40233790426576e-42

==> txtData/2PAM_Ratio/AproxOrig_varR05_jit25.txt <==
-5	2.87373935635659
-4.50000000000000	2.70063300688261
-4	2.54658909251621
-3.50000000000000	2.40943170697481
-3	2.28722573500332
-2.50000000000000	2.17825236301749
-2	2.08098688667698
-1.50000000000000	1.99407855530654
-1	1.91633224545056
-0.500000000000000	1.84669179697817
0	1.78422487574924
0.500000000000000	1.72810924831944
1	1.67762036830893
1.50000000000000	1.63212018278633
2	1.59104707210003
2.50000000000000	1.55390683952008
3	1.52026466899900
3.50000000000000	1.48973797111132
4	1.46199003933050
4.50000000000000	1.43672444145457
5	1.41368007431195
5.50000000000000	1.39262681378953
6	1.37336169661374
6.50000000000000	1.35570557502821
7	1.33950019038657
7.50000000000000	1.32460561658561
8	1.31089802906304
8.50000000000000	1.29826775969303
9	1.28661760227382
9.50000000000000	1.27586133734779
10	1.26592244881742
10.5000000000000	1.25673300822410
11	1.24823270561151
11.5000000000000	1.24036800866029
12	1.23309143424043
12.5000000000000	1.22636091872805
13	1.22013927539300
13.5000000000000	1.21439372891484
14	1.20909551865543
14.5000000000000	1.20421956374296
15	1.19974418422731
15.5000000000000	1.19565087412679
16	1.19192412276423
16.5000000000000	1.18855128114932
17	1.18552247829725
17.5000000000000	1.18283057193552
18	1.18050489136433
21	1.18050489136433


==> txtData/2PAM_Ratio/AproxOrig_varR09_jit2.txt <==
-5	4.65098949328075
-4.50000000000000	4.32530607170670
-4	4.03398025922716
-3.50000000000000	3.77318485111338
-3	3.53951920514363
-2.50000000000000	3.32996335539261
-2	3.14183682447118
-1.50000000000000	2.97276165059447
-1	2.82062920581317
-0.500000000000000	2.68357043211691
0	2.55992916423380
0.500000000000000	2.44823824315551
1	2.34719815398199
1.50000000000000	2.25565794677541
2	2.17259822070061
2.50000000000000	2.09711597066401
3	2.02841111254900
3.50000000000000	1.96577451848706
4	1.90857740773420
4.50000000000000	1.85626195186912
5	1.80833296534668
5.50000000000000	1.76435056400555
6	1.72392368498844
6.50000000000000	1.68670437170663
7	1.65238273697350
7.50000000000000	1.62068252626117
8	1.59135721109879
8.50000000000000	1.56418655035418
9	1.53897356360059
9.50000000000000	1.51554186736287
10	1.49373333044900
10.5000000000000	1.47340600971641
11	1.45443233215673
11.5000000000000	1.43669749324760
12	1.42009804513634
12.5000000000000	1.40454065143106
13	1.38994098822145
13.5000000000000	1.37622277342472
14	1.36331690886474
14.5000000000000	1.35116072127265
15	1.33969729026114
15.5000000000000	1.32887485273089
16	1.31864627450431
16.5000000000000	1.30896858113093
17	1.29980254080394
17.5000000000000	1.29111229320971
18	1.28286501889493
18.5000000000000	1.27503064440561
19	1.26758157903591
19.5000000000000	1.26049247953503
20	1.25374003956585
20.5000000000000	1.24730280109976
21	1.24116098525268

==> txtData/2PAM_Ratio/UpperOrig_varR01_jit35.txt <==
-5	1.12674433125663
-4.50000000000000	1.13029859853320
-4	1.13418005663226
-3.50000000000000	1.13860079660273
-3	1.14383922956391
-2.50000000000000	1.15025009322294
-2	1.15827270570769
-1.50000000000000	1.16843087879820
-1	1.18130933597037
-0.500000000000000	1.19747673911075
0	1.21730463038831
0.500000000000000	1.24061352766060
1	1.26609308213734
1.50000000000000	1.29056108831533
2	1.30843403941877
2.50000000000000	1.31224891753735
3	1.29524099433095
3.50000000000000	1.25583774966055
4	1.20112025843087
4.50000000000000	1.14469958335183
5	1.09884080257643
5.50000000000000	1.06807967069920
6	1.05015833008579
6.50000000000000	1.04072327842833
7	1.03617173778505
7.50000000000000	1.03416325794848
8	1.03335614173749
8.50000000000000	1.03306175888293
9	1.03296452882554
9.50000000000000	1.03293549641476
10	1.03291543230570
21 1.03291543230570

==> txtData/2PAM_Ratio/UpperOrig_varR05_jit25.txt <==
-5	1.04872956028547
-4.50000000000000	1.05012409498525
-4	1.05139032242339
-3.50000000000000	1.05252265196085
-3	1.05351794663240
-2.50000000000000	1.05437540849504
-2	1.05509639142480
-1.50000000000000	1.05568415996965
-1	1.05614361338437
-0.500000000000000	1.05648099290376
0	1.05670358807875
0.500000000000000	1.05681945506635
1	1.05683715655026
1.50000000000000	1.05676552981668
2	1.05661348666460
2.50000000000000	1.05638984643691
3	1.05610320158149
3.50000000000000	1.05576181378575
4	1.05537353783019
4.50000000000000	1.05494576980131
5	1.05448541611472
5.50000000000000	1.05399887984282
6	1.05349206104783
6.50000000000000	1.05297036812908
7	1.05243873755480
7.50000000000000	1.05190165973026
8	1.05136320912445
8.50000000000000	1.05082707712829
9	1.05029660643162
9.50000000000000	1.04977482598383
10	1.04926448584018
10.5000000000000	1.04876809139907
11	1.04828793669919
11.5000000000000	1.04782613658414
12	1.04738465765032
12.5000000000000	1.04696534798273
13	1.04656996575171
13.5000000000000	1.04620020679891
14	1.04585773138336
14.5000000000000	1.04554419029655
15	1.04526125054073
15.5000000000000	1.04501062092261
16	1.04479407783271
16.5000000000000	1.04461349053172
17	1.04447085016466
17.5000000000000	1.04436829364634
18	1.04405204479304
21	1.04405204479304

==> txtData/2PAM_Ratio/UpperOrig_varR09_jit2.txt <==
-5	1.03707557687164
-4.50000000000000	1.03850647238862
-4	1.03988575804782
-3.50000000000000	1.04120708015074
-3	1.04246494264152
-2.50000000000000	1.04365474595668
-2	1.04477280054721
-1.50000000000000	1.04581631733973
-1	1.04678337810879
-0.500000000000000	1.04767288917097
0	1.04848452199836
0.500000000000000	1.04921864432009
1	1.04987624507828
1.50000000000000	1.05045885627623
2	1.05096847434745
2.50000000000000	1.05140748322467
3	1.05177858083303
3.50000000000000	1.05208471029510
4	1.05232899673842
4.50000000000000	1.05251469024722
5	1.05264511520610
5.50000000000000	1.05272362604516
6	1.05275356921040
6.50000000000000	1.05273825104544
7	1.05268091117559
7.50000000000000	1.05258470092553
8	1.05245266626842
8.50000000000000	1.05228773480393
9	1.05209270625967
9.50000000000000	1.05187024604461
10	1.05162288140627
10.5000000000000	1.05135299978218
11	1.05106284897400
11.5000000000000	1.05075453881254
12	1.05043004402045
12.5000000000000	1.05009120801665
13	1.04973974744186
13.5000000000000	1.04937725721229
14	1.04900521595204
14.5000000000000	1.04862499165222
15	1.04823784746287
15.5000000000000	1.04784494751629
16	1.04744736271120
16.5000000000000	1.04704607639919
17	1.04664198992711
17.5000000000000	1.04623592800105
18	1.04582864384618
18.5000000000000	1.04542082414440
19	1.04501309373827
19.5000000000000	1.04460602009482
20	1.04420011752693
20.5000000000000	1.04379585117365
21	1.04339364074064

==> txtData/64PAM_Ratio/AproxOrig_varR01_jit35.txt <==
10	1.10657416727208
10.5000000000000	1.11001186786730
11	1.11341309845857
11.5000000000000	1.11676870957670
12	1.12008808276583
12.5000000000000	1.12340597525329
13	1.12678980475230
13.5000000000000	1.13034726178789
14	1.13423431731347
14.5000000000000	1.13866387323536
15	1.14391528239257
15.5000000000000	1.15034435280556
16	1.15839154768309
16.5000000000000	1.16858171230328
17	1.18150002257607
17.5000000000000	1.19771401869361
18	1.21759073799924
18.5000000000000	1.24094006786154
19	1.26643192115134
19.5000000000000	1.29085468550951
20	1.30859314259173
20.5000000000000	1.31217141117121
21	1.29486159842668
21.5000000000000	1.25519036259798
22	1.20035473407964
22.5000000000000	1.14400631418523
23	1.09833634738126
23.5000000000000	1.06776902982388
24	1.04998796962400
24.5000000000000	1.04063793258159
25	1.03613257959344
25.5000000000000	1.03414687875391
26	1.03334992062202
26.5000000000000	1.03305961913042
27	1.03296386359907
38	1.03296386359907


==> txtData/64PAM_Ratio/AproxOrig_varR05_jit25.txt <==
10	1.03830081402335
10.5000000000000	1.04021942869198
11	1.04208890310026
11.5000000000000	1.04389193608004
12	1.04561234284190
12.5000000000000	1.04723550672582
13	1.04874875568287
13.5000000000000	1.05014164523979
14	1.05140613761529
14.5000000000000	1.05253667491071
15	1.05353015193497
15.5000000000000	1.05438580048314
16	1.05510500129762
16.5000000000000	1.05569104233821
17	1.05614884248215
17.5000000000000	1.05648465868792
18	1.05670579241207
18.5000000000000	1.05682030812859
19	1.05683677358504
19.5000000000000	1.05676402828014
20	1.05661098380719
20.5000000000000	1.05638645732159
21	1.05609903752039
21.5000000000000	1.05575698116248
22	1.05536813726600
22.5000000000000	1.05493989561899
23	1.05447915605315
23.5000000000000	1.05399231497717
24	1.05348526587377
24.5000000000000	1.05296341077379
25	1.05243168008275
25.5000000000000	1.05189455851656
26	1.05135611527341
26.5000000000000	1.05082003691932
27	1.05028966177827
27.5000000000000	1.04976801489543
28	1.04925784287825
28.5000000000000	1.04876164812315
29	1.04828172209875
29.5000000000000	1.04782017749469
30	1.04737897915345
30.5000000000000	1.04695997379043
31	1.04656491857644
31.5000000000000	1.04619550871141
32	1.04585340416069
32.5000000000000	1.04554025576342
33	1.04525773090573
33.5000000000000	1.04500753911842
34	1.04479145785305
38	1.04479145785305

==> txtData/64PAM_Ratio/AproxOrig_varR09_jit2.txt <==
10	1.02786905420655
10.5000000000000	1.02943965898437
11	1.03100923919663
11.5000000000000	1.03256853096437
12	1.03410838371552
12.5000000000000	1.03561993212650
13	1.03709475483452
13.5000000000000	1.03852501451848
14	1.03990357521731
14.5000000000000	1.04122409417706
15	1.04248108697046
15.5000000000000	1.04366996600175
16	1.04478705370805
16.5000000000000	1.04582957273489
17	1.04679561606577
17.5000000000000	1.04768410052012
18	1.04849470721839
18.5000000000000	1.04922781258121
19	1.04988441322547
19.5000000000000	1.05046604778998
20	1.05097471831374
20.5000000000000	1.05141281333998
21	1.05178303446391
21.5000000000000	1.05208832760674
22	1.05233181990142
22.5000000000000	1.05251676272763
23	1.05264648114026
23.5000000000000	1.05272432969824
24	1.05275365451506
24.5000000000000	1.05273776121602
25	1.05267988839176
25.5000000000000	1.05258318607905
26	1.05245069876626
26.5000000000000	1.05228535242114
27	1.05208994503555
27.5000000000000	1.05186714021600
28	1.05161946337237
28.5000000000000	1.05134930009578
29	1.05105889635444
29.5000000000000	1.05075036017623
30	1.05042566452548
30.5000000000000	1.05008665111821
31	1.04973503495588
31.5000000000000	1.04937240938487
32	1.04900025153295
32.5000000000000	1.04861992797062
33	1.04823270050409
33.5000000000000	1.04783973199851
34	1.04744209216123
34.5000000000000	1.04704076322655
35	1.04663664549601
35.5000000000000	1.04623056269987
36	1.04582326715400
36.5000000000000	1.04541544469462
37	1.04500771937906
37.5000000000000	1.04460065794635
38	1.04419477403543

==> txtData/64PAM_Ratio/Nopi_Orig_varR01_jit35.txt <==
10	1.62272231708387
10.5000000000000	1.51517833558821
11	1.42227128424552
11.5000000000000	1.34281741582188
12	1.27581827005193
12.5000000000000	1.22044815416235
13	1.17604417138638
13.5000000000000	1.14209872471647
14	1.11825428516175
14.5000000000000	1.10429981212783
15	1.10016730969891
15.5000000000000	1.10592517061448
16	1.12176146020083
16.5000000000000	1.14794393591441
17	1.18473277589981
17.5000000000000	1.23220544307763
18	1.28993284498778
18.5000000000000	1.35643489337251
19	1.42838024304771
19.5000000000000	1.49965831937787
20	1.56083622871215
20.5000000000000	1.60006784711742
21	1.60669162205174
21.5000000000000	1.57732556975533
22	1.52073953258624
22.5000000000000	1.45551209176658
23	1.39964453791554
23.5000000000000	1.36121322927499
24	1.33861349490822
24.5000000000000	1.32669743466760
25	1.32095371055346
25.5000000000000	1.31842216374616
26	1.31740613083549
26.5000000000000	1.31703602874597
27	1.31691395110165
27.5	1.31691395110165
28	1.31691395110165
28.5	1.3169139511016527	1.31691395110165
29	1.31691395110165
29.5	1.31691395110165
30	1.31691395110165
30.5	1.31691395110165
31	1.31691395110165
31.5	1.31691395110165
32	1.31691395110165
32.5	1.31691395110165
33	1.31691395110165
33.5	1.31691395110165
34	1.31691395110165
34.5	1.31691395110165
35	1.31691395110165
35.5	1.31691395110165
36	1.31691395110165
36.5	1.31691395110165
37	1.31691395110165
37.5	1.31691395110165
38	1.31691395110165


==> txtData/64PAM_Ratio/Nopi_Orig_varR05_jit25.txt <==
10	1.92506673963908
10.5000000000000	1.77648022855094
11	1.64469003237315
11.5000000000000	1.52785980360492
12	1.42434929582327
12.5000000000000	1.33269378698631
13	1.25158584024773
13.5000000000000	1.17985909768256
14	1.11647383515501
14.5000000000000	1.06050404041134
15	1.01112581028530
15.5000000000000	0.967606895351444
16	0.929297250186215
16.5000000000000	0.895620473597822
17	0.866066045161868
17.5000000000000	0.840182281984384
18	0.817569953026249
18.5000000000000	0.797876498069336
19	0.780790805157630
19.5000000000000	0.766038504831411
20	0.753377742377684
20.5000000000000	0.742595391236106
21	0.733503672095391
21.5000000000000	0.725937143417123
22	0.719750030363059
22.5000000000000	0.714813860476546
23	0.711015376041160
23.5000000000000	0.708254694792296
24	0.706443692559622
24.5000000000000	0.705504583417649
25	0.705368674962354
25.5000000000000	0.705975278366646
26	0.707270754851712
26.5000000000000	0.709207682098061
27	0.711744125916354
27.5000000000000	0.714843004149308
28	0.718471531299702
28.5000000000000	0.722600733768796
29	0.727205026834290
29.5000000000000	0.732261845621772
30	0.737751323319926
30.5000000000000	0.743656010776521
31	0.749960632395581
31.5000000000000	0.756651873947053
32	0.763718198510183
32.5000000000000	0.771149687312865
33	0.778937902605813
33.5000000000000	0.787075770566130
34	0.795557481509751
34.5000000000000	0.804378406133968
35	0.813535029259363
35.5000000000000	0.823024888174513
36	0.833412037704640
36.5	0.833412037704640
37	0.833412037704640
37.5	0.833412037704640
38	0.833412037704640

==> txtData/64PAM_Ratio/Nopi_Orig_varR09_jit2.txt <==
10	3.12638934814234
10.5000000000000	2.86320254412705
11	2.62860291130481
11.5000000000000	2.41943763954160
12	2.23289736622888
12.5000000000000	2.06647963685773
13	1.91795627471390
13.5000000000000	1.78534421027179
14	1.66687937593868
14.5000000000000	1.56099332142376
15	1.46629224920022
15.5000000000000	1.38153820838718
16	1.30563221910802
16.5000000000000	1.23759912830402
17	1.17657402252122
17.5000000000000	1.12179004384274
18	1.07256747244615
18.5000000000000	1.02830395376786
19	0.988465760467185
19.5000000000000	0.952579989769559
20	0.920227605723128
20.5000000000000	0.891037243764238
21	0.864679702001429
21.5000000000000	0.840863049999407
22	0.819328291704567
22.5000000000000	0.799845524600060
23	0.782210542271212
23.5000000000000	0.766241832335355
24	0.751777926164241
24.5000000000000	0.738675061011212
25	0.726805119053584
25.5000000000000	0.716053811481899
26	0.706319079067812
26.5000000000000	0.697509683810352
27	0.689543968888483
27.5000000000000	0.682348766851888
28	0.675858438186409
28.5000000000000	0.670014024488089
29	0.664762502331381
29.5000000000000	0.660056125572949
30	0.655851845306882
30.5000000000000	0.652110797995495
31	0.648797853460400
31.5000000000000	0.645881215422990
32	0.643332068235246
32.5000000000000	0.641124264151935
33	0.639234046269595
33.5000000000000	0.637639802822383
34	0.636321849072178
34.5000000000000	0.635262233499307
35	0.634444565404898
35.5000000000000	0.633853861396935
36	0.633476408542655
36.5000000000000	0.633299642243433
37	0.633312037126669
37.5000000000000	0.633503009457513
38	0.633862829755328

==> txtData/64PAM_SER/Aprox_varR01_jit35.txt <==
9.50000000000000	0.721285825454015
10.5000000000000	0.641701663585157
11.5000000000000	0.548314968228771
12.5000000000000	0.444009654732868
13.5000000000000	0.335158025674435
14.5000000000000	0.231308255579029
15.5000000000000	0.142886010284827
16.5000000000000	0.0773305577150956
17.5000000000000	0.0359587561111432
18.5000000000000	0.0141257010244751
19.5000000000000	0.00460301948317099
20.5000000000000	0.00121103367060762
21.5000000000000	0.000251572315240963
22.5000000000000	4.31737743073308e-05
23.5000000000000	6.88766487294148e-06
24.5000000000000	1.09020756998710e-06
25.5000000000000	1.72541313836615e-07
26.5000000000000	2.73071873181012e-08

==> txtData/64PAM_SER/Aprox_varR05_jit25.txt <==
9.50000000000000	0.747080729536391
10.5000000000000	0.690113140498395
11.5000000000000	0.624220702050018
12.5000000000000	0.550489825840017
13.5000000000000	0.471130007810513
14.5000000000000	0.389414870360380
15.5000000000000	0.309339052315964
16.5000000000000	0.235018433570321
17.5000000000000	0.169972569272533
18.5000000000000	0.116502568635434
19.5000000000000	0.0753651505395535
20.5000000000000	0.0458378487564238
21.5000000000000	0.0261205564793867
22.5000000000000	0.0139019187492642
23.5000000000000	0.00689077248720578
24.5000000000000	0.00317290223529378
25.5000000000000	0.00135410872679225
26.5000000000000	0.000534537137140261
27.5000000000000	0.000194825471481758
28.5000000000000	6.54575796962639e-05
29.5000000000000	2.02442343320562e-05
30.5000000000000	5.75600250861056e-06
31.5000000000000	1.50291048032865e-06
32.5000000000000	3.60005850158625e-07
33.5000000000000	7.90450537356176e-08

==> txtData/64PAM_SER/Aprox_varR09_jit2.txt <==
9.50000000000000	0.795178857024275
10.5000000000000	0.751749433456498
11.5000000000000	0.701454872792737
12.5000000000000	0.644579236034898
13.5000000000000	0.581948100896770
14.5000000000000	0.514962934527472
15.5000000000000	0.445549754887371
16.5000000000000	0.376012164652515
17.5000000000000	0.308801310345862
18.5000000000000	0.246238899223461
19.5000000000000	0.190245998570243
20.5000000000000	0.142133110852368
21.5000000000000	0.102493632393310
22.5000000000000	0.0712169735892812
23.5000000000000	0.0476079005102882
24.5000000000000	0.0305749285274021
25.5000000000000	0.0188399376952895
26.5000000000000	0.0111252166920126
27.5000000000000	0.00628907129041598
28.5000000000000	0.00340008747643473
29.5000000000000	0.00175644372278482
30.5000000000000	0.000866300977644132
31.5000000000000	0.000407638286840108
32.5000000000000	0.000182878263589356
33.5000000000000	7.81744513383483e-05
34.5000000000000	3.18229639317527e-05
35.5000000000000	1.23301187960934e-05
36.5000000000000	4.54507349831215e-06
37.5000000000000	1.59321449164976e-06
38.5000000000000	5.30878103566913e-07

==> txtData/64PAM_SER/NoPi_varR01_jit35.txt <==
10	1.00199205252101
10.5000000000000	0.875929786627628
11	0.762131519133003
11.5000000000000	0.659301144793444
12	0.566345039802276
12.5000000000000	0.482364145719283
13	0.406644398459128
13.5000000000000	0.338642439046392
14	0.277963321271847
14.5000000000000	0.224327537900853
15	0.177526493837869
15.5000000000000	0.137368636545461
16	0.103622312240619
16.5000000000000	0.0759648588158676
17	0.0539488392842570
17.5000000000000	0.0369942860439931
18	0.0244101537378101
18.5000000000000	0.0154403860904940
19	0.00932301747139279
19.5000000000000	0.00534758601389056
20	0.00289829848651969
20.5000000000000	0.00147674002163046
21	0.000705181842589231
21.5000000000000	0.000316136466066235
22	0.000134278965661721
22.5000000000000	5.49297235271611e-05
23	2.20362690824391e-05
23.5000000000000	8.78053238293216e-06
24	3.49370205128342e-06
24.5000000000000	1.38989320019207e-06
25	5.52934178282932e-07
25.5000000000000	2.19970970272792e-07
26	8.75099236281354e-08
26.5000000000000	3.48136243791308e-08
27	1.38497257472356e-08

==> txtData/64PAM_SER/NoPi_varR05_jit25.txt <==
10	1.33443734022925
10.5000000000000	1.17857090123782
11	1.03887546431897
11.5000000000000	0.913621119463403
12	0.801287703836929
12.5000000000000	0.700543827997076
13	0.610227190420498
13.5000000000000	0.529325761363895
14	0.456959526176137
14.5000000000000	0.392362616199073
15	0.334865813764451
15.5000000000000	0.283879581729245
16	0.238877917879932
16.5000000000000	0.199383448695623
17	0.164954235434835
17.5000000000000	0.135172754239047
18	0.109637426382991
18.5000000000000	0.0879569220651387
19	0.0697472599619297
19.5000000000000	0.0546315030515113
20	0.0422416414018982
20.5000000000000	0.0322220859561207
21	0.0242340981178129
21.5000000000000	0.0179604610657966
22	0.0131097596752540
22.5000000000000	0.00941976339169739
23	0.00665957748323581
23.5000000000000	0.00463041513250007
24	0.00316501876576620
24.5000000000000	0.00212590204638816
25	0.00140268056635710
25.5000000000000	0.000908805238696189
26	0.000578011891406808
26.5000000000000	0.000360763813695424
27	0.000220904300830720
27.5000000000000	0.000132667049617337
28	7.81249609869279e-05
28.5000000000000	4.51005194592085e-05
29	2.55177265461245e-05
29.5000000000000	1.41475424062124e-05
30	7.68447671954736e-06
30.5000000000000	4.08849045878597e-06
31	2.13036157974790e-06
31.5000000000000	1.08696703612883e-06
32	5.42984934856943e-07
32.5000000000000	2.65526264771046e-07
33	1.27092383673397e-07
33.5000000000000	5.95349260646360e-08

==> txtData/64PAM_SER/NoPi_varR09_jit2.txt <==
10	2.35519257974788
10.5000000000000	2.09085677983520
11	1.85467649459969
11.5000000000000	1.64359678876673
12	1.45490524719412
12.5000000000000	1.28619566337655
13	1.13533538865096
13.5000000000000	1.00043586633918
14	0.879825937177886
14.5000000000000	0.772027564549880
15	0.675733689848157
15.5000000000000	0.589787988699690
16	0.513166356083071
16.5000000000000	0.444960000498686
17	0.384360072013673
17.5000000000000	0.330643784037197
18	0.283162012338453
18.5000000000000	0.241328366067623
19	0.204609724284151
19.5000000000000	0.172518218702081
20	0.144604621039537
20.5000000000000	0.120453064424067
21	0.0996769962958718
21.5000000000000	0.0819162289689148
22	0.0668349271043420
22.5000000000000	0.0541203519204074
23	0.0434821722195369
23.5000000000000	0.0346521533620290
24	0.0273840470747452
24.5000000000000	0.0214535262507390
25	0.0166580375532917
25.5000000000000	0.0128164779498772
26	0.00976863627016119
26.5000000000000	0.00737437460220552
27	0.00551255431073305
27.5000000000000	0.00407973581033983
28	0.00298869884211923
28.5000000000000	0.00216684054813185
29	0.00155451248014313
29.5000000000000	0.00110335573737403
30	0.000774686990440447
30.5000000000000	0.000537978671792674
31	0.000369465540868160
31.5000000000000	0.000250898451114766
32	0.000168455486916271
32.5000000000000	0.000111811428569755
33	7.33591638729506e-05
33.5000000000000	4.75713415085536e-05
34	3.04871802199406e-05
34.5000000000000	1.93076791791334e-05
35	1.20821988671326e-05
35.5000000000000	7.47014442994128e-06
36	4.56294180311569e-06
36.5000000000000	2.75334885768021e-06
37	1.64114506698039e-06
37.5000000000000	9.66212463579823e-07
38	5.61836740526249e-07

==> txtData/64PAM_SER/True_varR01_jit35.txt <==
9.50000000000000	0.653858923768134
10.5000000000000	0.578103425883253
11.5000000000000	0.490983462848458
12.5000000000000	0.395235261796396
13.5000000000000	0.296508902179592
14.5000000000000	0.203140067069835
15.5000000000000	0.124211511045666
16.5000000000000	0.0661747115335876
17.5000000000000	0.0300228231029348
18.5000000000000	0.0113830646542161
19.5000000000000	0.00356586960162300
20.5000000000000	0.000922923377462310
21.5000000000000	0.000200425626850944
22.5000000000000	3.77391049087693e-05
23.5000000000000	6.45051942935408e-06
24.5000000000000	1.04763389441565e-06
25.5000000000000	1.66844108299702e-07
26.5000000000000	2.64333120881128e-08

==> txtData/64PAM_SER/True_varR05_jit25.txt <==
9.50000000000000	0.720876178012999
10.5000000000000	0.663430350811825
11.5000000000000	0.597974445893371
12.5000000000000	0.525660008951683
13.5000000000000	0.448634724607015
14.5000000000000	0.369977483581192
15.5000000000000	0.293383173572918
16.5000000000000	0.222620467679433
17.5000000000000	0.160885033090425
18.5000000000000	0.110238767876949
19.5000000000000	0.0713169151510660
20.5000000000000	0.0433911741661695
21.5000000000000	0.0247410691527001
22.5000000000000	0.0131779249291802
23.5000000000000	0.00653778247648326
24.5000000000000	0.00301330720785645
25.5000000000000	0.00128730462176921
26.5000000000000	0.000508685710549792
27.5000000000000	0.000185589071792366
28.5000000000000	6.24141622773924e-05
29.5000000000000	1.93203325979651e-05
30.5000000000000	5.49782480009380e-06
31.5000000000000	1.43654839636979e-06
32.5000000000000	3.44325192812168e-07
33.5000000000000	7.56406540399708e-08

==> txtData/64PAM_SER/True_varR09_jit2.txt <==
9.50000000000000	0.774796575398578
10.5000000000000	0.730251090382666
11.5000000000000	0.679330089730330
12.5000000000000	0.622409067302658
13.5000000000000	0.560360215460570
14.5000000000000	0.494574546831323
15.5000000000000	0.426906751560792
16.5000000000000	0.359534836703102
17.5000000000000	0.294746584578842
18.5000000000000	0.234685829207755
19.5000000000000	0.181106280370025
20.5000000000000	0.135182973851021
21.5000000000000	0.0974192277434151
22.5000000000000	0.0676635053343191
23.5000000000000	0.0452235206950475
24.5000000000000	0.0290432524165228
25.5000000000000	0.0178987636744129
26.5000000000000	0.0105724332914216
27.5000000000000	0.00597895974687882
28.5000000000000	0.00323402267555128
29.5000000000000	0.00167160896570164
30.5000000000000	0.000824980468727632
31.5000000000000	0.000388459123943482
32.5000000000000	0.000174398996920912
33.5000000000000	7.46053513252917e-05
34.5000000000000	3.03932426027880e-05
35.5000000000000	1.17852787288824e-05
36.5000000000000	4.34762421138691e-06
37.5000000000000	1.52519001355214e-06
38.5000000000000	5.08605977165874e-07

==> txtData/8PAM_BER/Aprox_varR01_jit35.txt <==
-6	0.265801843381928
-5	0.259159496635646
-4	0.250851077703304
-3	0.240497358755410
-2	0.227669952242849
-1	0.211921574644715
0	0.192855900035478
1	0.170260083621555
2	0.144316267529224
3	0.115868543803837
4	0.0866291133297550
5	0.0590928472563664
6	0.0359397444886348
7	0.0190256373242635
8	0.00856920209232876
9	0.00322331559524234
10	0.00100149867433519
11	0.000257174847122625
12	5.54684628845563e-05
13	1.03913681587500e-05
14	1.77075234642539e-06
15	2.87204118883608e-07

==> txtData/8PAM_BER/Aprox_varR05_jit25.txt <==
-6	0.270465718237002
-5	0.265067473866649
-4	0.258354968142293
-3	0.250059087041158
-2	0.239894579497836
-1	0.227587646736142
0	0.212920907249062
1	0.195795921090885
2	0.176306419137696
3	0.154805663958365
4	0.131942593266630
5	0.108639651282962
6	0.0859961942995816
7	0.0651255863880098
8	0.0469634174981785
9	0.0321037411951034
10	0.0207165067474176
11	0.0125707048892056
12	0.00714741096329440
13	0.00379571221849913
14	0.00187733740360346
15	0.000862533356359118
16	0.000367277504936007
17	0.000144646309843468
18	5.25924398241178e-05
19	1.76254007570546e-05
20	5.43663795175678e-06
21	1.54150362788556e-06
22	4.01321303667519e-07

==> txtData/8PAM_BER/Aprox_varR09_jit2.txt <==
-6	0.274389003557810
-5	0.270042318668498
-4	0.264671165679115
-3	0.258081713294061
-2	0.250072098771662
-1	0.240448435268712
0	0.229047969095768
1	0.215768651899883
2	0.200602288448288
3	0.183666001056724
4	0.165224749216158
5	0.145697022774765
6	0.125637443082363
7	0.105694136602634
8	0.0865447193437871
9	0.0688209075832609
10	0.0530360106738123
11	0.0395300770860134
12	0.0284436775728313
13	0.0197242545614607
14	0.0131609630465935
15	0.00843762646025385
16	0.00519070838624157
17	0.00306045501117532
18	0.00172752739956257
19	0.000932638234085797
20	0.000481127131292832
21	0.000236978758594993
22	0.000111362395786355
23	4.98945096005325e-05
24	2.13001855478763e-05
25	8.65934625890234e-06
26	3.35068393202480e-06
27	1.23345345996350e-06
28	4.31781663050056e-07

==> txtData/8PAM_BER/True_varR01_jit35.txt <==
-6	0.432763720552489
-5	0.413256607413480
-4	0.388981808570470
-3	0.359718009137383
-2	0.325615865308030
-1	0.287318838294819
0	0.246136076728145
1	0.204000703391150
2	0.162983879402362
3	0.124678171424539
4	0.0901057523153277
5	0.0602258015796478
6	0.0362440361921165
7	0.0190938604014822
8	0.00858235960240821
9	0.00322559760506130
10	0.00100187177831673
11	0.000257234394124874
12	5.54779013425853e-05
13	1.03928622110267e-05
14	1.77098880570468e-06
15	2.87241542055785e-07

==> txtData/8PAM_BER/True_varR05_jit25.txt <==
0	0.303240064624251
1	0.268449222525432
2	0.232275278371158
3	0.195899922329284
4	0.160568771010857
5	0.127476501018520
6	0.0976580348111216
7	0.0718932843877188
8	0.0506327329316247
9	0.0339568675867466
10	0.0215859647794013
11	0.0129487937653471
12	0.00729947855784365
13	0.00385217701071454
14	0.00189666201905695
15	0.000868620478801064
16	0.000369040008347380
17	0.000145114883574561
18	5.27067084485034e-05
19	1.76509395469260e-05
20	5.44186514583948e-06
21	1.54248277221009e-06
22	4.01489064587234e-07

==> txtData/8PAM_BER/True_varR09_jit2.txt <==
0	0.345856305323595
1	0.317630715410589
2	0.287288298975052
3	0.255490612800305
4	0.223036015712283
5	0.190803645387350
6	0.159684796827112
7	0.130509753424801
8	0.103979141135222
9	0.0806086775452456
10	0.0606947224970265
11	0.0443052959254924
12	0.0312973881084667
13	0.0213570052352989
14	0.0140544376942896
15	0.00890482036204703
16	0.00542394791167406
17	0.00317154333310268
18	0.00177797000723835
19	0.000954461430740393
20	0.000490117637815581
21	0.000240503847144528
22	0.000112677228631971
23	5.03608443277103e-05
24	2.14573952414879e-05
25	8.70970291230161e-06
26	3.36600484087723e-06
27	1.23787962637315e-06
28	4.32995504858912e-07

==> txtData/BER_OOK_ICTON/Aprox2_varR01_jit35.txt <==
-5	0.644475250788431
-4.50000000000000	0.538770705925479
-4	0.444552453539750
-3.50000000000000	0.361274968482116
-3	0.288478443161972
-2.50000000000000	0.225722065509602
-2	0.172523359065683
-1.50000000000000	0.128313997511461
-1	0.0924193991770941
-0.500000000000000	0.0640627271541697
0	0.0423861644801793
0.500000000000000	0.0264776144209217
1	0.0153930107937725
1.50000000000000	0.00817368530363223
2	0.00386970950481505
2.50000000000000	0.00158394696456427
3	0.000539127540258314
3.50000000000000	0.000145284642253195
4	2.91426342103777e-05
4.50000000000000	4.02669293867174e-06
5	3.47671346217347e-07

==> txtData/BER_OOK_ICTON/Aprox2_varR05_jit25.txt <==
-5	0.712427422649786
-4.50000000000000	0.616124070697185
-4	0.530088808064085
-3.50000000000000	0.453424355716561
-3	0.385342962271428
-2.50000000000000	0.325145331240426
-2	0.272200931209045
-1.50000000000000	0.225930276280264
-1	0.185789782880157
-0.500000000000000	0.151259733290438
0	0.121835709672691
0.500000000000000	0.0970236237372923
1	0.0763381886060215
1.50000000000000	0.0593044010136204
2	0.0454613651500135
2.50000000000000	0.0343676291352252
3	0.0256071435148517
3.50000000000000	0.0187949938090106
4	0.0135821945464657
4.50000000000000	0.00965903484619772
5	0.00675670150895907
5.50000000000000	0.00464713914730079
6	0.00314130728152902
6.50000000000000	0.00208614021967212
7	0.00136059730753608
7.50000000000000	0.000871210545461943
8	0.000547504335260356
8.50000000000000	0.000337594277585667
9	0.000204185997793128
9.50000000000000	0.000121106694663997
10	7.04233706489533e-05
10.5000000000000	4.01396739867857e-05
11	2.24206152435207e-05
11.5000000000000	1.22702135278574e-05
12	6.57820667107849e-06
12.5000000000000	3.45413179521023e-06
13	1.77613717567922e-06
13.5000000000000	8.94242428730058e-07

==> txtData/BER_OOK_ICTON/Aprox2_varR09_jit2.txt <==
-5	1.39939580806740
-4.50000000000000	1.23203048789378
-4	1.08241289507437
-3.50000000000000	0.948718657682371
-3	0.829334267909304
-2.50000000000000	0.722831699695465
-2	0.627945205050923
-1.50000000000000	0.543550160929165
-1	0.468643891370102
-0.500000000000000	0.402328428747487
0	0.343795201445574
0.500000000000000	0.292311642341167
1	0.247209703588076
1.50000000000000	0.207876240301546
2	0.173745192027088
2.50000000000000	0.144291450595988
3	0.119026260963863
3.50000000000000	0.0974939628435701
4	0.0792698498751986
4.50000000000000	0.0639589032818500
5	0.0511951506848832
5.50000000000000	0.0406414087223232
6	0.0319891895205782
6.50000000000000	0.0249585837446511
7	0.0192979736984791
7.50000000000000	0.0147834749720442
8	0.0112180505187127
8.50000000000000	0.00843028319834202
9	0.00627282882329815
9.50000000000000	0.00462059959898317
10	0.00336874657943123
10.5000000000000	0.00243051936682265
11	0.00173508261351384
11.5000000000000	0.00122536339397416
12	0.000855993018617735
12.5000000000000	0.000591393284797542
13	0.000404042313584271
13.5000000000000	0.000272940542244702
14	0.000182284298726925
14.5000000000000	0.000120343437957285
15	7.85311465964923e-05
15.5000000000000	5.06482702778412e-05
16	3.22811834759412e-05
16.5000000000000	2.03309420508795e-05
17	1.26517851446265e-05
17.5000000000000	7.77852457112635e-06
18	4.72454892902858e-06
18.5000000000000	2.83471491472483e-06
19	1.68001855374400e-06
19.5000000000000	9.83434842618051e-07

==> txtData/Erfc_fun/Aprox.txt <==
0	Inf
0.150000000000000	3.67758042216940
0.300000000000000	1.71876818269827
0.450000000000000	1.02392445890247
0.600000000000001	0.656036193095238
0.750000000000000	0.428620712796805
0.900000000000000	0.278871430133535
1.05000000000000	0.178412836652594
1.20000000000000	0.111393477918141
1.35000000000000	0.0675444394588973
1.50000000000000	0.0396434297412098
1.65000000000000	0.0224685161739601
1.80000000000000	0.0122754787033364
1.95000000000000	0.00645632947431812
2.10000000000000	0.00326563095233496
2.25000000000000	0.00158718200489289
2.40000000000000	0.000740760141849529
2.55000000000000	0.000331806595623412
2.70000000000000	0.000142578659232434
2.85000000000000	5.87520837663694e-05
3	2.32088419911246e-05
3.15000000000000	8.78673468658883e-06
3.30000000000000	3.18745612781519e-06
3.45000000000000	1.10768403866262e-06
3.60000000000000	3.68694006210637e-07
3.75000000000000	1.17524292164241e-07

==> txtData/Erfc_fun/ERFC.txt <==
-6	2
-5.75000000000000	2.00000000000000
-5.50000000000000	1.99999999999999
-5.25000000000000	1.99999999999989
-5	1.99999999999846
-4.75000000000000	1.99999999998152
-4.50000000000000	1.99999999980338
-4.25000000000000	1.99999999814943
-4	1.99999998458274
-3.75000000000000	1.99999988627274
-3.50000000000000	1.99999925690163
-3.25000000000000	1.99999569722054
-3	1.99997790950300
-2.75000000000000	1.99989937807788
-2.50000000000000	1.99959304798256
-2.25000000000000	1.99853728341332
-2	1.99532226501895
-1.75000000000000	1.98667167121918
-1.50000000000000	1.96610514647531
-1.25000000000000	1.92290012825646
-1	1.84270079294972
-0.750000000000000	1.71115563365352
-0.500000000000000	1.52049987781305
-0.250000000000000	1.27632639016824
0	1
0.250000000000000	0.723673609831763
0.500000000000000	0.479500122186954
0.750000000000000	0.288844366346485
1	0.157299207050285
1.25000000000000	0.0770998717435418
1.50000000000000	0.0338948535246893
1.75000000000000	0.0133283287808176
2	0.00467773498104727
2.25000000000000	0.00146271658668115
2.50000000000000	0.000406952017444959
2.75000000000000	0.000100621922119637
3	2.20904969985854e-05
3.25000000000000	4.30277946367511e-06
3.50000000000000	7.43098372341415e-07
3.75000000000000	1.13727256569797e-07
4	1.54172579002800e-08
4.25000000000000	1.85057413738674e-09
4.50000000000000	1.96616044154289e-10

==> txtData/Erfc_fun/Neg.txt <==
-6	1.99999958602117
-5.85000000000000	1.99999939175382
-5.70000000000000	1.99999910632292
-5.55000000000000	1.99999868694830
-5.40000000000000	1.99999807077454
-5.25000000000000	1.99999716545025
-5.10000000000000	1.99999583528691
-4.95000000000000	1.99999388092244
-4.80000000000000	1.99999100944238
-4.65000000000000	1.99998679048091
-4.50000000000000	1.99998059172420
-4.35000000000000	1.99997148415328
-4.20000000000000	1.99995810283279
-4.05000000000000	1.99993844239919
-3.90000000000000	1.99990955663619
-3.75000000000000	1.99986711719575
-3.60000000000000	1.99980476551187
-3.45000000000000	1.99971316117269
-3.30000000000000	1.99957858498593
-3.15000000000000	1.99938088923086
-3	1.99909049190349
-2.85000000000000	1.99866397312496
-2.70000000000000	1.99803763238478
-2.55000000000000	1.99711808118609
-2.40000000000000	1.99576854753178
-2.25000000000000	1.99378902490199
-2.10000000000000	1.99088768673165
-1.95000000000000	1.98664012550436
-1.80000000000000	1.98043209079478
-1.65000000000000	1.97138087816547
-1.50000000000000	1.95823129177311
-1.35000000000000	1.93922614166061
-1.20000000000000	1.91196224515749
-1.05000000000000	1.87326675193413
-0.900000000000000	1.81917187927568
-0.750000000000000	1.74512867144791
-0.600000000000001	1.64665601137365
-0.450000000000000	1.52058902750085
-0.300000000000000	1.36683838496418
-0.150000000000000	1.19004366940730
0	1
0.150000000000000	0.809956330592703
0.300000000000000	0.633161615035822
0.450000000000000	0.479410972499149
0.600000000000001	0.353343988626347
0.750000000000000	0.254871328552091
0.900000000000000	0.180828120724319
1.05000000000000	0.126733248065870
1.20000000000000	0.0880377548425062
1.35000000000000	0.0607738583393868
1.50000000000000	0.0417687082268937
1.65000000000000	0.0286191218345304
1.80000000000000	0.0195679092052188
1.95000000000000	0.0133598744956381
2.10000000000000	0.00911231326835471
2.25000000000000	0.00621097509800572
2.40000000000000	0.00423145246821821
2.55000000000000	0.00288191881391220
2.70000000000000	0.00196236761521618
2.85000000000000	0.00133602687504208
3	0.000909508096509359
3.15000000000000	0.000619110769135567
3.30000000000000	0.000421415014065452
3.45000000000000	0.000286838827312619
3.60000000000000	0.000195234488126639
3.75000000000000	0.000132882804248724
3.90000000000000	9.04433638108104e-05
4.05000000000000	6.15576008053953e-05
4.20000000000000	4.18971672131452e-05
4.35000000000000	2.85158467222546e-05
4.50000000000000	1.94082758027125e-05
4.65000000000000	1.32095190947812e-05
4.80000000000000	8.99055762382250e-06
4.95000000000000	6.11907756442598e-06
5.10000000000000	4.16471309505617e-06
5.25000000000000	2.83454974514541e-06
5.40000000000000	1.92922546360386e-06
5.55000000000000	1.31305169626117e-06
5.70000000000000	8.93677084334854e-07
5.85000000000000	6.08246179423233e-07
6	4.13978834767903e-07

==> txtData/Erfc_fun/UpperBound.txt <==
-6	2.48836963387189e-15
-5.85000000000000	1.43572786526777e-14
-5.70000000000000	7.91435867927705e-14
-5.55000000000000	4.16804197347949e-13
-5.40000000000000	2.09703924547679e-12
-5.25000000000000	1.00791377647031e-11
-5.10000000000000	4.62770356267116e-11
-4.95000000000000	2.02961939646036e-10
-4.80000000000000	8.50257878410639e-10
-4.65000000000000	3.40213917073310e-09
-4.50000000000000	1.30015552904912e-08
-4.35000000000000	4.74520217811712e-08
-4.20000000000000	1.65387361127486e-07
-4.05000000000000	5.50436790749765e-07
-3.90000000000000	1.74918811041057e-06
-3.75000000000000	5.30704228661566e-06
-3.60000000000000	1.53714492927548e-05
-3.45000000000000	4.24989619396817e-05
-3.30000000000000	0.000112148437207376
-3.15000000000000	0.000282425688042209
-3	0.000678655933450728
-2.85000000000000	0.00155582555214394
-2.70000000000000	0.00340221031273784
-2.55000000000000	0.00709519646599674
-2.40000000000000	0.0141082862803916
-2.25000000000000	0.0267412947920114
-2.10000000000000	0.0483022634596385
-1.95000000000000	0.0831176745463123
-1.80000000000000	0.136209802334061
-1.65000000000000	0.212492836367418
-1.50000000000000	0.315440319540640
-1.35000000000000	0.445379077690270
-1.20000000000000	0.597829789167874
-1.05000000000000	0.762535815372802
-0.900000000000000	0.923851793272800
-0.750000000000000	1.06288104315363
-0.600000000000001	1.16115579243312
-0.450000000000000	1.20493169808413
-0.300000000000000	1.18866582581648
-0.150000000000000	1.11632897038026
0	1
0.150000000000000	0.856376128541618
0.300000000000000	0.702695571177489
0.450000000000000	0.553539102605553
0.600000000000001	0.419196337934994
0.750000000000000	0.305445721748021
0.900000000000000	0.214210439947891
1.05000000000000	0.144584061603171
1.20000000000000	0.0938975672528267
1.35000000000000	0.0586498359765425
1.50000000000000	0.0352174273549424
1.65000000000000	0.0203199321042859
1.80000000000000	0.0112606483016745
1.95000000000000	0.00599096911964035
2.10000000000000	0.00305882891710639
2.25000000000000	0.00149825570169923
2.40000000000000	0.000703806550881489
2.55000000000000	0.000316982902138199
2.70000000000000	0.000136843854077807
2.85000000000000	5.66141826397107e-05
3	2.24413859719365e-05
3.15000000000000	8.52161307629130e-06
3.30000000000000	3.09936666777850e-06
3.45000000000000	1.07954695308815e-06
3.60000000000000	3.60057790667124e-07
3.75000000000000	1.14978105469300e-07
3.90000000000000	3.51500011697519e-08

==> txtData/PDF/Aprox_varR01_jit35.txt <==
1.00000000000000e-06	8.13608226955178e-15
1.10000000000000e-05	1.60909049554422e-07
2.10000000000000e-05	1.49312734706989e-05
3.10000000000000e-05	0.000228630688120246
4.10000000000000e-05	0.00162118353186515
5.10000000000000e-05	0.00748002284904752
6.10000000000000e-05	0.0262213893796576
7.10000000000000e-05	0.0759392783222896
8.10000000000000e-05	0.191082623210221
9.10000000000000e-05	0.431615477062352
0.000101000000000000	0.894914267912763
0.000111000000000000	1.73046007178881
0.000121000000000000	3.15703755155979
0.000131000000000000	5.48159289349582
0.000141000000000000	9.11807747552379
0.000151000000000000	14.6035047828317
0.000161000000000000	22.6071728124607
0.000171000000000000	33.9278297245356
0.000181000000000000	49.4730006802173
0.000191000000000000	70.2154733183707
0.000201000000000000	97.1247926509871
0.000211000000000000	131.076859370065
0.000221000000000000	172.751699964209
0.000231000000000000	222.536205405928
0.000241000000000000	280.452174429817
0.000251000000000000	346.127721276002
0.000261000000000000	418.821429811336
0.000271000000000000	497.495983447065
0.000281000000000000	581.460596128954
0.000291000000000000	688.713882378845
0.000301000000000000	801.986454290130
0.000311000000000000	919.736671373246
0.000321000000000000	1040.36509347973
0.000331000000000000	1162.26104664302
0.000341000000000000	1283.84253180009
0.000351000000000000	1403.59025666847
0.000361000000000000	1520.07632553378
0.000371000000000000	1631.98785540648
0.000381000000000000	1738.14562302942
0.000391000000000000	1837.51780793996
0.000401000000000000	1929.22895323107
0.000411000000000000	2012.56437395248
0.000421000000000000	2086.97036423355
0.000431000000000000	2152.05066122316
0.000441000000000000	2207.55970209880
0.000451000000000000	2253.39325452468
0.000461000000000000	2289.57701219394
0.000471000000000000	2316.25373019504
0.000481000000000000	2333.66943617177
0.000491000000000000	2342.15919912255
0.000501000000000000	2342.13287420981
0.000511000000000000	2334.06117423102
0.000521000000000000	2318.46235050970
0.000531000000000000	2295.88970095261
0.000541000000000000	2266.92006301971
0.000551000000000000	2232.14339571398
0.000561000000000000	2192.15350812604
0.000571000000000000	2147.53995277253
0.000581000000000000	2098.88106978805
0.000591000000000000	2046.73814254587
0.000601000000000000	1991.65060590294
0.000611000000000000	1934.13223430339
0.000621000000000000	1874.66822770395
0.000631000000000000	1813.71310797973
0.000641000000000000	1751.68933643508
0.000651000000000000	1688.98656363833
0.000661000000000000	1625.96142544154
0.000671000000000000	1562.93780322469
0.000681000000000000	1500.20747167780
0.000691000000000000	1438.03106343005
0.000701000000000000	1376.63928624503
0.000711000000000000	1316.23433507332
0.000721000000000000	1256.99144779248
0.000731000000000000	1199.06055981615
0.000741000000000000	1142.56801880788
0.000751000000000000	1087.61832641078
0.000761000000000000	1034.29587915148
0.000771000000000000	982.666685465956
0.000781000000000000	932.780040115184
0.000791000000000000	884.670141113973
0.000801000000000000	838.357637699128
0.000811000000000000	793.851100835901
0.000821000000000000	751.148410330700
0.000831000000000000	710.238054813363
0.000841000000000000	671.100342706250
0.000851000000000000	633.708523842384
0.000861000000000000	598.029822663225
0.000871000000000000	564.026384949751
0.000881000000000000	531.656140847961
0.000891000000000000	500.873587569690
0.000901000000000000	471.630495607393
0.000911000000000000	443.876542621059
0.000921000000000000	417.559879357822
0.000931000000000000	392.627632069391
0.000941000000000000	369.026345916230
0.000951000000000000	346.702373805373
0.000961000000000000	325.602215014011
0.000971000000000000	305.672807815219
0.000981000000000000	286.861780154718
0.000991000000000000	269.117662237380
0.00100100000000000	252.390064675798
0.00101100000000000	236.629825637137
0.00102100000000000	221.789130203090
0.00103100000000000	207.821604935556
0.00104100000000000	194.682390420579
0.00105100000000000	182.328194347881
0.00106100000000000	170.717327474954
0.00107100000000000	159.809724624674
0.00108100000000000	149.566952674798
0.00109100000000000	139.952207317377
0.00110100000000000	130.930300196371
0.00111100000000000	122.467637872885
0.00112100000000000	114.532193919533
0.00113100000000000	107.093475308187
0.00114100000000000	100.122484128663
0.00115100000000000	93.5916755593978
0.00116100000000000	87.4749129042781
0.00117100000000000	81.7474204122931
0.00118100000000000	76.3857345078553
0.00119100000000000	71.3676539790985
0.00120100000000000	66.6721895986096
0.00121100000000000	62.2795135854071
0.00122100000000000	58.1709092579721
0.00123100000000000	54.3287211752931
0.00124100000000000	50.7363060157097
0.00125100000000000	47.3779844013598
0.00126100000000000	44.2389938387973
0.00127100000000000	41.3054429134546
0.00128100000000000	38.5642668466535
0.00129100000000000	36.0031844984809
0.00130100000000000	33.6106568776657
0.00131100000000000	31.3758472003321
0.00132100000000000	29.2885825228444
0.00133100000000000	27.3393169596429
0.00134100000000000	25.5190964847449
0.00135100000000000	23.8195253052222
0.00136100000000000	22.2327337862550
0.00137100000000000	20.7513479001296
0.00138100000000000	19.3684601655938
0.00139100000000000	18.0776020391812
0.00140100000000000	16.8727177163130
0.00141100000000000	15.7481392970474
0.00142100000000000	14.6985632691817
0.00143100000000000	13.7190282598938
0.00144100000000000	12.8048940061679
0.00145100000000000	11.9518214937877
0.00146100000000000	11.1557542146407
0.00147100000000000	10.4129004923786
0.00148100000000000	9.71971682708390
0.00149100000000000	9.07289221043630
0.00150100000000000	8.46933336391659
0.00151100000000000	7.90615085379431
0.00152100000000000	7.38064603797890
0.00153100000000000	6.89029880124638
0.00154100000000000	6.43275603686238
0.00155100000000000	6.00582083417660
0.00156100000000000	5.60744233335558
0.00157100000000000	5.23570621002402
0.00158100000000000	4.88882575419470
0.00159100000000000	4.56513350946355
0.00160100000000000	4.26307344002663
0.00161100000000000	3.98119359462849
0.00162100000000000	3.71813923806846
0.00163100000000000	3.47264642237394
0.00164100000000000	3.24353597118376
0.00165100000000000	3.02970785227735
0.00166100000000000	2.83013591452664
0.00167100000000000	2.64386296683958
0.00168100000000000	2.46999617790482
0.00169100000000000	2.30770277673584
0.00170100000000000	2.15620603515039
0.00171100000000000	2.01478151440576
0.00172100000000000	1.88275355924662
0.00173100000000000	1.75949202360574
0.00174100000000000	1.64440921313519
0.00175100000000000	1.53695703063348
0.00176100000000000	1.43662431127687
0.00177100000000000	1.34293433536136
0.00178100000000000	1.25544250701612
0.00179100000000000	1.17373418806310
0.00180100000000000	1.09742267687122
0.00181100000000000	1.02614732268949
0.00182100000000000	0.959571766542288
0.00183100000000000	0.897382300335497
0.00184100000000000	0.839286336353022
0.00185100000000000	0.785010979824018
0.00186100000000000	0.734301697711218
0.00187100000000000	0.686921077312568
0.00188100000000000	0.642647668683810
0.00189100000000000	0.601274905279006
0.00190100000000000	0.562610097571826
0.00191100000000000	0.526473494763212
0.00192100000000000	0.492697410002547
0.00193100000000000	0.461125404850654
0.00194100000000000	0.431611528995104
0.00195100000000000	0.404019611492635
0.00196100000000000	0.378222600060636
0.00197100000000000	0.354101945171282
0.00198100000000000	0.331547025918252
0.00199100000000000	0.310454614828522
0.00200100000000000	0.290728378981085
0.00201100000000000	0.272278414971211
0.00202100000000000	0.255020815424475
0.00203100000000000	0.238877264919055
0.00204100000000000	0.223774663319208
0.00205100000000000	0.209644774657609
0.00206100000000000	0.196423899829986
0.00207100000000000	0.184052571483028
0.00208100000000000	0.172475269586148
0.00209100000000000	0.161640156279990
0.00210100000000000	0.151498828690056
0.00211100000000000	0.142006088482887
0.00212100000000000	0.133119727025318
0.00213100000000000	0.124800325084824
0.00214100000000000	0.117011066081219
0.00215100000000000	0.109717561967412
0.00216100000000000	0.102887690879687
0.00217100000000000	0.0964914457566003
0.00218100000000000	0.0905007931802077
0.00219100000000000	0.0848895417441755
0.00220100000000000	0.0796332193008548
0.00221100000000000	0.0747089584835443
0.00222100000000000	0.0700953899414278
0.00223100000000000	0.0657725427630432
0.00224100000000000	0.0617217515999471
0.00225100000000000	0.0579255700355479
0.00226100000000000	0.0543676897752009
0.00227100000000000	0.0510328652625389
0.00228100000000000	0.0479068433540368
0.00229100000000000	0.0449762977088945
0.00230100000000000	0.0422287675747437
0.00231100000000000	0.0396526006714830
0.00232100000000000	0.0372368998958639
0.00233100000000000	0.0349714735883611
0.00234100000000000	0.0328467891214936
0.00235100000000000	0.0308539295851842
0.00236100000000000	0.0289845533600322
0.00237100000000000	0.0272308563836284
0.00238100000000000	0.0255855369283043
0.00239100000000000	0.0240417627210837
0.00240100000000000	0.0225931402481042
0.00241100000000000	0.0212336860965187
0.00242100000000000	0.0199578001968673
0.00243100000000000	0.0187602408382286
0.00244100000000000	0.0176361013371255
0.00245100000000000	0.0165807882492411
0.00246100000000000	0.0155900010205246
0.00247100000000000	0.0146597129812816
0.00248100000000000	0.0137861535933697
0.00249100000000000	0.0129657918667122
0.00250100000000000	0.0121953208670041
0.00251100000000000	0.0114716432417768
0.00252100000000000	0.0107918576969021
0.00253100000000000	0.0101532463602046
0.00254100000000000	0.00955326297312655
0.00255100000000000	0.00898952185537092
0.00256100000000000	0.00845978759115379
0.00257100000000000	0.00796196538916617
0.00258100000000000	0.00749409207155644
0.00259100000000000	0.00705432765025559
0.00260100000000000	0.00664094745176495
0.00261100000000000	0.00625233475413400
0.00262100000000000	0.00588697390229023
0.00263100000000000	0.00554344387014719
0.00264100000000000	0.00522041224003417
0.00265100000000000	0.00491662957195685
0.00266100000000000	0.00463092413703881
0.00267100000000000	0.00436219699120371
0.00268100000000000	0.00410941736675614
0.00269100000000000	0.00387161836100781
0.00270100000000000	0.00364789290248319
0.00271100000000000	0.00343738997653556
0.00272100000000000	0.00323931109340910
0.00273100000000000	0.00305290698291143
0.00274100000000000	0.00287747450090956
0.00275100000000000	0.00271235373384325
0.00276100000000000	0.00255692528836266
0.00277100000000000	0.00241060775405071
0.00278100000000000	0.00227285532798515
0.00279100000000000	0.00214315559063825
0.00280100000000000	0.00202102742330405
0.00281100000000000	0.00190601905788912
0.00282100000000000	0.00179770625050603
0.00283100000000000	0.00169569057087153
0.00284100000000000	0.00159959780003625
0.00285100000000000	0.00150907642946282
0.00286100000000000	0.00142379625492780
0.00287100000000000	0.00134344705914847
0.00288100000000000	0.00126773737743553
0.00289100000000000	0.00119639334104435
0.00290100000000000	0.00112915759324502
0.00291100000000000	0.00106578827345634
0.00292100000000000	0.00100605806509150
0.00293100000000000	0.000949753303046653
0.00294100000000000	0.000896673137027494
0.00295100000000000	0.000846628747156214
0.00296100000000000	0.000799442608531604
0.00297100000000000	0.000754947801630405
0.00298100000000000	0.000712987365639646
0.00299100000000000	0.000673413691997180

==> txtData/PDF/Aprox_varR05_jit25.txt <==
1.00000000000000e-06	3.12567422691470e-11
1.10000000000000e-05	0.0388640918061379
2.10000000000000e-05	1.66353632461956
3.10000000000000e-05	10.7719825040880
4.10000000000000e-05	34.2726164129043
5.10000000000000e-05	76.0208040046792
6.10000000000000e-05	136.254071613597
7.10000000000000e-05	212.672973211662
8.10000000000000e-05	301.681555701407
9.10000000000000e-05	399.305958027260
0.000101000000000000	501.753666624488
0.000111000000000000	605.700752105576
0.000121000000000000	708.402713375390
0.000131000000000000	807.702113419909
0.000141000000000000	901.981927312292
0.000151000000000000	990.094837861261
0.000161000000000000	1071.28601302559
0.000171000000000000	1145.11882418782
0.000181000000000000	1211.40806575843
0.000191000000000000	1270.16239027784
0.000201000000000000	1321.53610249417
0.000211000000000000	1365.78965404159
0.000221000000000000	1403.25782784879
0.000231000000000000	1434.32450174800
0.000241000000000000	1459.40291559461
0.000251000000000000	1478.92046588974
0.000261000000000000	1493.30717657491
0.000271000000000000	1502.98712248294
0.000281000000000000	1508.37220167984
0.000291000000000000	1509.85775960763
0.000301000000000000	1507.81966000020
0.000311000000000000	1502.61247531324
0.000321000000000000	1494.56853411543
0.000331000000000000	1483.99761612429
0.000341000000000000	1471.18712899771
0.000351000000000000	1456.40263617607
0.000361000000000000	1439.88863341987
0.000371000000000000	1421.86949442038
0.000381000000000000	1402.55052401389
0.000391000000000000	1382.11907196755
0.000401000000000000	1360.74567174361
0.000411000000000000	1338.58517767498
0.000421000000000000	1315.77788107681
0.000431000000000000	1292.45059136478
0.000441000000000000	1268.71767256364
0.000451000000000000	1244.68202892155
0.000461000000000000	1220.43603590080
0.000471000000000000	1196.06241475485
0.000481000000000000	1171.63505035611
0.000491000000000000	1147.21975301246
0.000501000000000000	1122.87496578598
0.000511000000000000	1098.65241936983
0.000521000000000000	1074.59773694279
0.000531000000000000	1050.75099164610
0.000541000000000000	1027.14721944588
0.000551000000000000	1003.81689018552
0.000561000000000000	980.786339612627
0.000571000000000000	958.078165103516
0.000581000000000000	935.711587715628
0.000591000000000000	913.702783084669
0.000601000000000000	892.065183556720
0.000611000000000000	870.809753810979
0.000621000000000000	849.945242091320
0.000631000000000000	829.478409026699
0.000641000000000000	809.414235885484
0.000651000000000000	789.756113977112
0.000661000000000000	770.506016788253
0.000671000000000000	751.664656320931
0.000681000000000000	733.231624986021
0.000691000000000000	715.205524298750
0.000701000000000000	697.584081523075
0.000711000000000000	680.364255317908
0.000721000000000000	663.542331351686
0.000731000000000000	647.114008771198
0.000741000000000000	631.074478336104
0.000751000000000000	615.418492961672
0.000761000000000000	600.140431349119
0.000771000000000000	585.234355324505
0.000781000000000000	570.694061453386
0.000791000000000000	556.513127449494
0.000801000000000000	542.684953850328
0.000811000000000000	529.202801391425
0.000821000000000000	516.059824472968
0.000831000000000000	503.249101077896
0.000841000000000000	490.763659469025
0.000851000000000000	478.596501963581
0.000861000000000000	466.740626057031
0.000871000000000000	455.189043144547
0.000881000000000000	443.934795065135
0.000891000000000000	432.970968674760
0.000901000000000000	422.290708635240
0.000911000000000000	411.887228589695
0.000921000000000000	401.753820879513
0.000931000000000000	391.883864944271
0.000941000000000000	382.270834532861
0.000951000000000000	372.908303843052
0.000961000000000000	363.789952695604
0.000971000000000000	354.909570839587
0.000981000000000000	346.261061477085
0.000991000000000000	337.838444086860
0.00100100000000000	329.635856619789
0.00101100000000000	321.647557131960
0.00102100000000000	313.867924915310
0.00103100000000000	306.291461180069
0.00104100000000000	298.912789338606
0.00105100000000000	291.726654935106
0.00106100000000000	284.727925261820
0.00107100000000000	277.911588698667
0.00108100000000000	271.272753809369
0.00109100000000000	264.806648224380
0.00110100000000000	258.508617337744
0.00111100000000000	252.374122842721
0.00112100000000000	246.398741128193
0.00113100000000000	240.578161556230
0.00114100000000000	234.908184638626
0.00115100000000000	229.384720129094
0.00116100000000000	224.003785045418
0.00117100000000000	218.761501635094
0.00118100000000000	213.654095296154
0.00119100000000000	208.677892463773
0.00120100000000000	203.829318472273
0.00121100000000000	199.104895400955
0.00122100000000000	194.501239911238
0.00123100000000000	190.015061082086
0.00124100000000000	185.643158249361
0.00125100000000000	181.382418854714
0.00126100000000000	177.229816308387
0.00127100000000000	173.182407870230
0.00128100000000000	169.237332552402
0.00129100000000000	165.391809046885
0.00130100000000000	161.643133680528
0.00131100000000000	157.988678399909
0.00132100000000000	154.425888788030
0.00133100000000000	150.952282114459
0.00134100000000000	147.565445420328
0.00135100000000000	144.263033639336
0.00136100000000000	141.042767755646
0.00137100000000000	137.902432999390
0.00138100000000000	134.839877080299
0.00139100000000000	131.853008459873
0.00140100000000000	128.939794662219
0.00141100000000000	126.098260623748
0.00142100000000000	123.326487081644
0.00143100000000000	120.622609001005
0.00144100000000000	117.984814040425
0.00145100000000000	115.411341055751
0.00146100000000000	112.900478641639
0.00147100000000000	110.450563710471
0.00148100000000000	108.059980108181
0.00149100000000000	105.727157266458
0.00150100000000000	103.450568890783
0.00151100000000000	101.228731683673
0.00152100000000000	99.0602041025386
0.00153100000000000	96.9435851515296
0.00154100000000000	94.8775132066650
0.00155100000000000	92.8606648735854
0.00156100000000000	90.8917538772797
0.00157100000000000	88.9695299830327
0.00158100000000000	87.0927779479338
0.00159100000000000	85.2603165022266
0.00160100000000000	83.4709973598183
0.00161100000000000	81.7237042571948
0.00162100000000000	80.0173520201132
0.00163100000000000	78.3508856573275
0.00164100000000000	76.7232794806686
0.00165100000000000	75.1335362508181
0.00166100000000000	73.5806863480737
0.00167100000000000	72.0637869674783
0.00168100000000000	70.5819213376039
0.00169100000000000	69.1341979624290
0.00170100000000000	67.7197498855795
0.00171100000000000	66.3377339764156
0.00172100000000000	64.9873302372528
0.00173100000000000	63.6677411312216
0.00174100000000000	62.3781909300896
0.00175100000000000	61.1179250815481
0.00176100000000000	59.8862095953636
0.00177100000000000	58.6823304478532
0.00178100000000000	57.5055930041755
0.00179100000000000	56.3553214578801
0.00180100000000000	55.2308582872386
0.00181100000000000	54.1315637278503
0.00182100000000000	53.0568152610443
0.00183100000000000	52.0060071176011
0.00184100000000000	50.9785497963456
0.00185100000000000	49.9738695971689
0.00186100000000000	48.9914081680391
0.00187100000000000	48.0306220655727
0.00188100000000000	47.0909823287816
0.00189100000000000	46.1719740655824
0.00190100000000000	45.2730960516673
0.00191100000000000	44.3938603414011
0.00192100000000000	43.5337918903283
0.00193100000000000	42.6924281889960
0.00194100000000000	41.8693189076734
0.00195100000000000	41.0640255517249
0.00196100000000000	40.2761211272185
0.00197100000000000	39.5051898165369
0.00198100000000000	38.7508266636272
0.00199100000000000	38.0126372686290
0.00200100000000000	37.2902374915790
0.00201100000000000	36.5832531649055
0.00202100000000000	35.8913198144708
0.00203100000000000	35.2140823888732
0.00204100000000000	34.5511949967596
0.00205100000000000	33.9023206519170
0.00206100000000000	33.2671310258837
0.00207100000000000	32.6453062078719
0.00208100000000000	32.0365344717532
0.00209100000000000	31.4405120499152
0.00210100000000000	30.8569429137506
0.00211100000000000	30.2855385606058
0.00212100000000000	29.7260178069633
0.00213100000000000	29.1781065876894
0.00214100000000000	28.6415377611406
0.00215100000000000	28.1160509199697
0.00216100000000000	27.6013922074445
0.00217100000000000	27.0973141391064
0.00218100000000000	26.6035754296268
0.00219100000000000	26.1199408246760
0.00220100000000000	25.6461809376727
0.00221100000000000	25.1820720912512
0.00222100000000000	24.7273961633150
0.00223100000000000	24.2819404375278
0.00224100000000000	23.8454974581050
0.00225100000000000	23.4178648887913
0.00226100000000000	22.9988453758775
0.00227100000000000	22.5882464151460
0.00228100000000000	22.1858802226240
0.00229100000000000	21.7915636090274
0.00230100000000000	21.4051178577849
0.00231100000000000	21.0263686065352
0.00232100000000000	20.6551457319917
0.00233100000000000	20.2912832380741
0.00234100000000000	19.9346191472053
0.00235100000000000	19.5849953946865
0.00236100000000000	19.2422577260509
0.00237100000000000	18.9062555973061
0.00238100000000000	18.5768420779896
0.00239100000000000	18.2538737569383
0.00240100000000000	17.9372106507023
0.00241100000000000	17.6267161145231
0.00242100000000000	17.3222567557899
0.00243100000000000	17.0237023499179
0.00244100000000000	16.7309257585607
0.00245100000000000	16.4438028500940
0.00246100000000000	16.1622124223078
0.00247100000000000	15.8860361272345
0.00248100000000000	15.6151583980537
0.00249100000000000	15.3494663780130
0.00250100000000000	15.0888498513044
0.00251100000000000	14.8332011758404
0.00252100000000000	14.5824152178703
0.00253100000000000	14.3363892883891
0.00254100000000000	14.0950230812813
0.00255100000000000	13.8582186131516
0.00256100000000000	13.6258801647943
0.00257100000000000	13.3979142242502
0.00258100000000000	13.1742294314086
0.00259100000000000	12.9547365241094
0.00260100000000000	12.7393482856975
0.00261100000000000	12.5279794939964
0.00262100000000000	12.3205468716483
0.00263100000000000	12.1169690377939
0.00264100000000000	11.9171664610444
0.00265100000000000	11.7210614137101
0.00266100000000000	11.5285779272563
0.00267100000000000	11.3396417489421
0.00268100000000000	11.1541802996131
0.00269100000000000	10.9721226326184
0.00270100000000000	10.7933993938106
0.00271100000000000	10.6179427826108
0.00272100000000000	10.4456865140942
0.00273100000000000	10.2765657820805
0.00274100000000000	10.1105172231936
0.00275100000000000	9.94747888186025
0.00276100000000000	9.78739017623537
0.00277100000000000	9.63019186500694
0.00278100000000000	9.47582601507688
0.00279100000000000	9.32423597007857
0.00280100000000000	9.17536631971330
0.00281100000000000	9.02916286988685
0.00282100000000000	8.88557261361166
0.00283100000000000	8.74454370267035
0.00284100000000000	8.60602542000312
0.00285100000000000	8.46996815280976
0.00286100000000000	8.33632336634326
0.00287100000000000	8.20504357837417
0.00288100000000000	8.07608233430941
0.00289100000000000	7.94939418294819
0.00290100000000000	7.82493465285448
0.00291100000000000	7.70266022933317
0.00292100000000000	7.58252833198859
0.00293100000000000	7.46449729285494
0.00294100000000000	7.34852633507919
0.00295100000000000	7.23457555214281
0.00296100000000000	7.12260588760685
0.00297100000000000	7.01257911536761
0.00298100000000000	6.90445782040897
0.00299100000000000	6.79820538003584

==> txtData/PDF/Norm_Orig_varR01_jit35.txt <==
1.00000000000000e-06	3.62787973119350e-18
1.10000000000000e-05	7.17493586076771e-11
2.10000000000000e-05	6.65785834405723e-09
3.10000000000000e-05	1.01946773061462e-07
4.10000000000000e-05	7.22897534196293e-07
5.10000000000000e-05	3.33553093163437e-06
6.10000000000000e-05	1.16939545195027e-05
7.10000000000000e-05	3.38738458084331e-05
8.10000000000000e-05	8.52684487280081e-05
9.10000000000000e-05	0.000192722765195175
0.000101000000000000	0.000399931090665969
0.000111000000000000	0.000774084145164605
0.000121000000000000	0.00141347709821270
0.000131000000000000	0.00245538428346847
0.000141000000000000	0.00408306277135495
0.000151000000000000	0.00653042272267717
0.000161000000000000	0.0100828504245916
0.000171000000000000	0.0150729656871861
0.000181000000000000	0.0218707035750430
0.000191000000000000	0.0308679019110645
0.000201000000000000	0.0424583772297277
0.000211000000000000	0.0570151213043892
0.000221000000000000	0.0748666386207758
0.000231000000000000	0.0962745312253757
0.000241000000000000	0.121414243324301
0.000251000000000000	0.150360470299225
0.000261000000000000	0.183078203213919
0.000271000000000000	0.219419808861563
0.000281000000000000	0.259128011483602
0.000291000000000000	0.301844198381367
0.000301000000000000	0.347121147262091
0.000311000000000000	0.394439076871654
0.000321000000000000	0.443223846603860
0.000331000000000000	0.492866156939905
0.000341000000000000	0.542740706779251
0.000351000000000000	0.592224420617797
0.000361000000000000	0.640713044410917
0.000371000000000000	0.687635603658482
0.000381000000000000	0.732466405025071
0.000391000000000000	0.774734432501145
0.000401000000000000	0.814030133792763
0.000411000000000000	0.850009708966061
0.000421000000000000	0.882397100865183
0.000431000000000000	0.910983947025626
0.000441000000000000	0.935627788631800
0.000451000000000000	0.956248847194865
0.000461000000000000	0.972825678025681
0.000471000000000000	0.985389995168288
0.000481000000000000	0.994020938874403
0.000491000000000000	0.998839027140887
0.000501000000000000	1
0.000511000000000000	0.997688731328036
0.000521000000000000	0.992113349605969
0.000531000000000000	0.983499677559176
0.000541000000000000	0.972086071761750
0.000551000000000000	0.958118717626360
0.000561000000000000	0.941847412959470
0.000571000000000000	0.923521854485532
0.000581000000000000	0.903388426321991
0.000591000000000000	0.881687477102326
0.000601000000000000	0.858651063011317
0.000611000000000000	0.834501127091339
0.000621000000000000	0.809448080462357
0.000631000000000000	0.783689748235965
0.000641000000000000	0.757410641575701
0.000651000000000000	0.730781517265990
0.000661000000000000	0.703959187033974
0.000671000000000000	0.677086540486723
0.000681000000000000	0.650292747677777
0.000691000000000000	0.623693609829258
0.000701000000000000	0.597392029465981
0.000711000000000000	0.571478574049643
0.000721000000000000	0.546032110041718
0.000731000000000000	0.521120487101725
0.000741000000000000	0.496801254789430
0.000751000000000000	0.473122396647107
0.000761000000000000	0.450123068865721
0.000771000000000000	0.427834332871689
0.000781000000000000	0.406279873101851
0.000791000000000000	0.385476692963306
0.000801000000000000	0.365435783506419
0.000811000000000000	0.346162760682027
0.000821000000000000	0.327658468218668
0.000831000000000000	0.309919544155120
0.000841000000000000	0.292938949911304
0.000851000000000000	0.276706461490845
0.000861000000000000	0.261209122995093
0.000871000000000000	0.246431663105016
0.000881000000000000	0.232356875567053
0.000891000000000000	0.218965965013982
0.000901000000000000	0.206238859673560
0.000911000000000000	0.194154492676587
0.000921000000000000	0.182691053781588
0.000931000000000000	0.171826213393988
0.000941000000000000	0.161537320781252
0.000951000000000000	0.151801578378530
0.000961000000000000	0.142596194047879
0.000971000000000000	0.133898513103304
0.000981000000000000	0.125686131848025
0.000991000000000000	0.117936994293435
0.00100100000000000	0.110629473644260
0.00101100000000000	0.103742440044394
0.00102100000000000	0.0972553159847395
0.00103100000000000	0.0911481206802809
0.00104100000000000	0.0854015046298413
0.00105100000000000	0.0799967754798779
0.00106100000000000	0.0749159162241151
0.00107100000000000	0.0701415966845659
0.00108100000000000	0.0656571791370751
0.00109100000000000	0.0614467188662913
0.00110100000000000	0.0574949603612063
0.00111100000000000	0.0537873297931817
0.00112100000000000	0.0503099243538118
0.00113100000000000	0.0470494989699579
0.00114100000000000	0.0439934508577791
0.00115100000000000	0.0411298023264459
0.00116100000000000	0.0384471821952688
0.00117100000000000	0.0359348061450393
0.00118100000000000	0.0335824562852297
0.00119100000000000	0.0313804601831439
0.00120100000000000	0.0293196695689024
0.00121100000000000	0.0273914389010800
0.00122100000000000	0.0255876039516486
0.00123100000000000	0.0239004605454215
0.00124100000000000	0.0223227435682082
0.00125100000000000	0.0208476063391956
0.00126100000000000	0.0194686004264585
0.00127100000000000	0.0181796559698074
0.00128100000000000	0.0169750625622097
0.00129100000000000	0.0158494507296354
0.00130100000000000	0.0147977740392128
0.00131100000000000	0.0138152918569025
0.00132100000000000	0.0128975527683726
0.00133100000000000	0.0120403786702822
0.00134100000000000	0.0112398495336200
0.00135100000000000	0.0104922888360270
0.00136100000000000	0.00979424965603954
0.00137100000000000	0.00914250141886333
0.00138100000000000	0.00853401728053133
0.00139100000000000	0.00796596213505921
0.00140100000000000	0.00743568122741628
0.00141100000000000	0.00694068935372929
0.00142100000000000	0.00647866062907686
0.00143100000000000	0.00604741880247123
0.00144100000000000	0.00564492809811764
0.00145100000000000	0.00526928456175889
0.00146100000000000	0.00491870789081602
0.00147100000000000	0.00459153372710140
0.00148100000000000	0.00428620639107904
0.00149100000000000	0.00400127203696026
0.00150100000000000	0.00373537220832644
0.00151100000000000	0.00348723777445194
0.00152100000000000	0.00325568322804029
0.00153100000000000	0.00303960132567551
0.00154100000000000	0.00283795805291355
0.00155100000000000	0.00264978789658830
0.00156100000000000	0.00247418940757390
0.00157100000000000	0.00231032103792038
0.00158100000000000	0.00215739723696089
0.00159100000000000	0.00201468479166637
0.00160100000000000	0.00188149939719560
0.00161100000000000	0.00175720244425125
0.00162100000000000	0.00164119801050141
0.00163100000000000	0.00153293004396022
0.00164100000000000	0.00143187972683758
0.00165100000000000	0.00133756300896545
0.00166100000000000	0.00124952830048595
0.00167100000000000	0.00116735431404284
0.00168100000000000	0.00109064804725320
0.00169100000000000	0.00101904289674933
0.00170100000000000	0.000952196895572688
0.00171100000000000	0.000889791066170852
0.00172100000000000	0.000831527881697040
0.00173100000000000	0.000777129828738093
0.00174100000000000	0.000726338065003057
0.00175100000000000	0.000678911165889906
0.00176100000000000	0.000634623954213740
0.00177100000000000	0.000593266407726662
0.00178100000000000	0.000554642639387432
0.00179100000000000	0.000518569945649423
0.00180100000000000	0.000484877918328701
0.00181100000000000	0.000453407615890738
0.00182100000000000	0.000424010790255236
0.00183100000000000	0.000396549165464914
0.00184100000000000	0.000370893764795476
0.00185100000000000	0.000346924283102441
0.00186100000000000	0.000324528501405469
0.00187100000000000	0.000303601740903830
0.00188100000000000	0.000284046353797814
0.00189100000000000	0.000265771248461078
0.00190100000000000	0.000248691446668673
0.00191100000000000	0.000232727670735290
0.00192100000000000	0.000217805958558846
0.00193100000000000	0.000203857304696178
0.00194100000000000	0.000190817325721054
0.00195100000000000	0.000178625948230347
0.00196100000000000	0.000167227117972339
0.00197100000000000	0.000156568528672551
0.00198100000000000	0.000146601369227179
0.00199100000000000	0.000137280088022946

==> txtData/PDF/Norm_Orig_varR05_jit25.txt <==
1.00000000000000e-06	1.34477664643464e-14
1.10000000000000e-05	1.71610508881871e-05
2.10000000000000e-05	0.000736224949211291
3.10000000000000e-05	0.00477215031569436
4.10000000000000e-05	0.0151925417852914
5.10000000000000e-05	0.0337130342351126
6.10000000000000e-05	0.0604436274387317
7.10000000000000e-05	0.0943668893058303
8.10000000000000e-05	0.133888254082784
9.10000000000000e-05	0.177244031225296
0.000101000000000000	0.222750066816567
0.000111000000000000	0.268929631989848
0.000121000000000000	0.314562925398730
0.000131000000000000	0.358690671198591
0.000141000000000000	0.400593543421080
0.000151000000000000	0.439760857340534
0.000161000000000000	0.475856328287213
0.000171000000000000	0.508685110155252
0.000181000000000000	0.538164147740674
0.000191000000000000	0.564296610606409
0.000201000000000000	0.587150476704208
0.000211000000000000	0.606840976431188
0.000221000000000000	0.623516450207060
0.000231000000000000	0.637347127661988
0.000241000000000000	0.648516351490667
0.000251000000000000	0.657213812956360
0.000261000000000000	0.663630421173976
0.000271000000000000	0.667954484921242
0.000281000000000000	0.670368938820497
0.000291000000000000	0.671049393057750
0.000301000000000000	0.670162826664031
0.000311000000000000	0.667866778910938
0.000321000000000000	0.664308922107203
0.000331000000000000	0.659626922730691
0.000341000000000000	0.653948517124417
0.000351000000000000	0.647391743620230
0.000361000000000000	0.640065285554056
0.000371000000000000	0.632068889742175
0.000381000000000000	0.623493833058947
0.000391000000000000	0.614423416176584
0.000401000000000000	0.604933468615190
0.000411000000000000	0.595092853266331
0.000421000000000000	0.584963961708914
0.000431000000000000	0.574603194104077
0.000441000000000000	0.564061419375457
0.000451000000000000	0.553384412864869
0.000461000000000000	0.542613269791132
0.000471000000000000	0.531784793703748
0.000481000000000000	0.520931859771583
0.000491000000000000	0.510083753225098
0.000501000000000000	0.499266483616868
0.000511000000000000	0.488503075807432
0.000521000000000000	0.477813838745993
0.000531000000000000	0.467216613216438
0.000541000000000000	0.456726999772779
0.000551000000000000	0.446358568106800
0.000561000000000000	0.436123049082605
0.000571000000000000	0.426030510645860
0.000581000000000000	0.416089518774598
0.000591000000000000	0.406307284588575
0.000601000000000000	0.396689798677941
0.000611000000000000	0.387241953652657
0.000621000000000000	0.377967655853013
0.000631000000000000	0.368869927100506
0.000641000000000000	0.359950997308462
0.000651000000000000	0.351212388713307
0.000661000000000000	0.342654992431618
0.000671000000000000	0.334279137994686
0.000681000000000000	0.326084656461945
0.000691000000000000	0.318070937667089
0.000701000000000000	0.310236982106470
0.000711000000000000	0.302581447937641
0.000721000000000000	0.295102693517591
0.000731000000000000	0.287798815874323
0.000741000000000000	0.280667685472390
0.000751000000000000	0.273706977602492
0.000761000000000000	0.266914200697034
0.000771000000000000	0.260286721847636
0.000781000000000000	0.253821789776848
0.000791000000000000	0.247516555494333
0.000801000000000000	0.241368090847825
0.000811000000000000	0.235373405160804
0.000821000000000000	0.229529460131890
0.000831000000000000	0.223833183155676
0.000841000000000000	0.218281479210623
0.000851000000000000	0.212871241446668
0.000861000000000000	0.207599360593529
0.000871000000000000	0.202462733300027
0.000881000000000000	0.197458269504620
0.000891000000000000	0.192582898928824
0.000901000000000000	0.187833576776638
0.000911000000000000	0.183207288715909
0.000921000000000000	0.178701055210583
0.000931000000000000	0.174311935266730
0.000941000000000000	0.170037029649429
0.000951000000000000	0.165873483622615
0.000961000000000000	0.161818489259143
0.000971000000000000	0.157869287364037
0.000981000000000000	0.154023169050166
0.000991000000000000	0.150277477001749
0.00100100000000000	0.146629606458110
0.00101100000000000	0.143077005946934
0.00102100000000000	0.139617177793767
0.00103100000000000	0.136247678431832
0.00104100000000000	0.132966118534244
0.00105100000000000	0.129770162988447
0.00106100000000000	0.126657530730930
0.00107100000000000	0.123625994458666
0.00108100000000000	0.120673380231986
0.00109100000000000	0.117797566982395
0.00110100000000000	0.114996485937395
0.00111100000000000	0.112268119973371
0.00112100000000000	0.109610502906346
0.00113100000000000	0.107021718729689
0.00114100000000000	0.104499900806684
0.00115100000000000	0.102043231025403
0.00116100000000000	0.0996499389222733
0.00117100000000000	0.0973183007803114
0.00118100000000000	0.0950466387073059
0.00119100000000000	0.0928333196985990
0.00120100000000000	0.0906767546888052
0.00121100000000000	0.0885753975961880
0.00122100000000000	0.0865277443630616
0.00123100000000000	0.0845323319952842
0.00124100000000000	0.0825877376034040
0.00125100000000000	0.0806925774479272
0.00126100000000000	0.0788455059906743
0.00127100000000000	0.0770452149541328
0.00128100000000000	0.0752904323903691
0.00129100000000000	0.0735799217608801
0.00130100000000000	0.0719124810286103
0.00131100000000000	0.0702869417631501
0.00132100000000000	0.0687021682600160
0.00133100000000000	0.0671570566747313
0.00134100000000000	0.0656505341723517
0.00135100000000000	0.0641815580929282
0.00136100000000000	0.0627491151333275
0.00137100000000000	0.0613522205457157
0.00138100000000000	0.0599899173529452
0.00139100000000000	0.0586612755810305
0.00140100000000000	0.0573653915087760
0.00141100000000000	0.0561013869346335
0.00142100000000000	0.0548684084607640
0.00143100000000000	0.0536656267942600
0.00144100000000000	0.0524922360654181
0.00145100000000000	0.0513474531629564
0.00146100000000000	0.0502305170860117
0.00147100000000000	0.0491406883127106
0.00148100000000000	0.0480772481851309
0.00149100000000000	0.0470394983104128
0.00150100000000000	0.0460267599777693
0.00151100000000000	0.0450383735911399
0.00152100000000000	0.0440736981172053
0.00153100000000000	0.0431321105484960
0.00154100000000000	0.0422130053812829
0.00155100000000000	0.0413157941079530
0.00156100000000000	0.0404399047235838
0.00157100000000000	0.0395847812463886
0.00158100000000000	0.0387498832517304
0.00159100000000000	0.0379346854193918
0.00160100000000000	0.0371386770937963
0.00161100000000000	0.0363613618568505
0.00162100000000000	0.0356022571131205
0.00163100000000000	0.0348608936870202
0.00164100000000000	0.0341368154317077
0.00165100000000000	0.0334295788493933
0.00166100000000000	0.0327387527227533
0.00167100000000000	0.0320639177571675
0.00168100000000000	0.0314046662334655
0.00169100000000000	0.0307606016709328
0.00170100000000000	0.0301313385002580
0.00171100000000000	0.0295165017461792
0.00172100000000000	0.0289157267195285
0.00173100000000000	0.0283286587184408
0.00174100000000000	0.0277549527384391
0.00175100000000000	0.0271942731911648
0.00176100000000000	0.0266462936314921
0.00177100000000000	0.0261106964927862
0.00178100000000000	0.0255871728300775
0.00179100000000000	0.0250754220709074
0.00180100000000000	0.0245751517736294
0.00181100000000000	0.0240860773929437
0.00182100000000000	0.0236079220524541
0.00183100000000000	0.0231404163240302
0.00184100000000000	0.0226832980137828
0.00185100000000000	0.0222363119544474
0.00186100000000000	0.0217992098039896
0.00187100000000000	0.0213717498502355
0.00188100000000000	0.0209536968213583
0.00189100000000000	0.0205448217020372
0.00190100000000000	0.0201449015551123
0.00191100000000000	0.0197537193485824
0.00192100000000000	0.0193710637877663
0.00193100000000000	0.0189967291524906
0.00194100000000000	0.0186305151391267
0.00195100000000000	0.0182722267073529
0.00196100000000000	0.0179216739314801
0.00197100000000000	0.0175786718562122
0.00198100000000000	0.0172430403566977
0.00199100000000000	0.0169146040027470
0.00200000000000000	0.0166250218196371
0.00300000000000000	0.00298366942297055
0.00400000000000000	0.000723275815029993
0.00500000000000000	0.000215113848452127
0.00600000000000000	7.42032869995977e-05
0.00700000000000000	2.86535185134597e-05
0.00800000000000000	1.20948296865679e-05
0.00900000000000000	5.48780712718002e-06
0.0100000000000000	2.64379674096694e-06
0.0110000000000000	1.33980170340772e-06
0.0120000000000000	7.09077950539958e-07
0.0130000000000000	3.89669199126363e-07
0.0140000000000000	2.21326829553237e-07
0.0150000000000000	1.29436651009773e-07
0.0160000000000000	7.76951361584549e-08
0.0170000000000000	4.77408631243272e-08
0.0180000000000000	2.99617171492431e-08
0.0190000000000000	1.91682797227760e-08
0.0200000000000000	1.24799722310686e-08
0.0210000000000000	8.25707300361536e-09
0.0220000000000000	5.54455603942230e-09
0.0230000000000000	3.77439420502828e-09
0.0240000000000000	2.60216405727645e-09
0.0250000000000000	1.81527885422549e-09
0.0260000000000000	1.28034813403680e-09
0.0270000000000000	9.12385856091323e-10
0.0280000000000000	6.56469775709201e-10
0.0290000000000000	4.76631801837853e-10
0.0300000000000000	3.49022060113188e-10
0.0310000000000000	2.57640517260304e-10
0.0320000000000000	1.91634939900008e-10
0.0330000000000000	1.43568199320483e-10
0.0340000000000000	1.08293607856140e-10
0.0350000000000000	8.22165183438162e-11
0.0360000000000000	6.28042579233079e-11
0.0370000000000000	4.82575350482997e-11
0.0380000000000000	3.72879699891547e-11
0.0390000000000000	2.89660830108730e-11
0.0400000000000000	2.26165136502087e-11
0.0410000000000000	1.77451924997006e-11
0.0420000000000000	1.39883186077885e-11
0.0430000000000000	1.10763420679477e-11
0.0440000000000000	8.80835442938125e-12
0.0450000000000000	7.03375305773373e-12
0.0460000000000000	5.63902620368192e-12
0.0470000000000000	4.53816806084556e-12
0.0480000000000000	3.66568425057987e-12
0.0490000000000000	2.97145772577256e-12
0.0500000000000000	2.41695902850044e-12
0.0510000000000000	1.97243373175085e-12
0.0520000000000000	1.61480421579060e-12
0.0530000000000000	1.32609649108951e-12
0.0540000000000000	1.09225497328250e-12
0.0550000000000000	9.02245369597192e-13
0.0670000000000000	1.10705595194467e-13
0.0680000000000000	9.42782162769513e-14
0.0830000000000000	1.04076040361485e-14
0.100000000000000	1.23482785761839e-15

==> txtData/PDF/Norm_Orig_varR09_jit2.txt <==
1.00000000000000e-06	4.11426927541617e-07
1.10000000000000e-05	0.0129396367297153
2.10000000000000e-05	0.0709754512750878
3.10000000000000e-05	0.158198153239163
4.10000000000000e-05	0.253548554887884
5.10000000000000e-05	0.345005347198012
6.10000000000000e-05	0.427009002062539
7.10000000000000e-05	0.497583308880370
8.10000000000000e-05	0.556583817944731
9.10000000000000e-05	0.604738036302054
0.000101000000000000	0.643137094147843
0.000111000000000000	0.672972914281532
0.000121000000000000	0.695407281788118
0.000131000000000000	0.711511412354106
0.000141000000000000	0.722242846969447
0.000151000000000000	0.728441679528950
0.000161000000000000	0.730836335807452
0.000171000000000000	0.730053605300988
0.000181000000000000	0.726630094315055
0.000191000000000000	0.721023632499114
0.000201000000000000	0.713623918594518
0.000211000000000000	0.704762104127031
0.000221000000000000	0.694719235554827
0.000231000000000000	0.683733589730836
0.000241000000000000	0.672006991794531
0.000251000000000000	0.659710225715230
0.000261000000000000	0.646987651012240
0.000271000000000000	0.633961133414598
0.000281000000000000	0.620733387310351
0.000291000000000000	0.607390816506563
0.000301000000000000	0.594005928511654
0.000311000000000000	0.580639387008780
0.000321000000000000	0.567341757714023
0.000331000000000000	0.554154994498395
0.000341000000000000	0.541113705469845
0.000351000000000000	0.528246232561063
0.000361000000000000	0.515575572948844
0.000371000000000000	0.503120166207628
0.000381000000000000	0.490894567375103
0.000391000000000000	0.478910022968936
0.000401000000000000	0.467174964353261
0.000411000000000000	0.455695430634982
0.000421000000000000	0.444475431402817
0.000431000000000000	0.433517258052661
0.000441000000000000	0.422821751119724
0.000451000000000000	0.412388529924638
0.000461000000000000	0.402216189900590
0.000471000000000000	0.392302472175067
0.000481000000000000	0.382644409308418
0.000491000000000000	0.373238450522506
0.000501000000000000	0.364080569272538
0.000511000000000000	0.355166355603410
0.000521000000000000	0.346491095386500
0.000531000000000000	0.338049838235299
0.000541000000000000	0.329837455645678
0.000551000000000000	0.321848690691976
0.000561000000000000	0.314078200424643
0.000571000000000000	0.306520591958236
0.000581000000000000	0.299170453103090
0.000591000000000000	0.292022378277557
0.000601000000000000	0.285070990339082
0.000611000000000000	0.278310958885097
0.000621000000000000	0.271737015502347
0.000631000000000000	0.265343966378327
0.000641000000000000	0.259126702634472
0.000651000000000000	0.253080208693004
0.000661000000000000	0.247199568947419
0.000671000000000000	0.241479972972499
0.000681000000000000	0.235916719477744
0.000691000000000000	0.230505219182064
0.000701000000000000	0.225240996763610
0.000711000000000000	0.220119692019822
0.000721000000000000	0.215137060353364
0.000731000000000000	0.210288972686330
0.000741000000000000	0.205571414890410
0.000751000000000000	0.200980486809797
0.000761000000000000	0.196512400943342
0.000771000000000000	0.192163480844050
0.000781000000000000	0.187930159285541
0.000791000000000000	0.183808976239571
0.000801000000000000	0.179796576701601
0.000811000000000000	0.175889708397470
0.000821000000000000	0.172085219399018
0.000831000000000000	0.168380055672828
0.000841000000000000	0.164771258583093
0.000851000000000000	0.161255962366351
0.000861000000000000	0.157831391593268
0.000871000000000000	0.154494858630790
0.000881000000000000	0.151243761115297
0.000891000000000000	0.148075579446448
0.000901000000000000	0.144987874309318
0.000911000000000000	0.141978284231476
0.000921000000000000	0.139044523180417
0.000931000000000000	0.136184378205434
0.000941000000000000	0.133395707128054
0.000951000000000000	0.130676436283248
0.000961000000000000	0.128024558313914
0.000971000000000000	0.125438130020166
0.000981000000000000	0.122915270264404
0.000991000000000000	0.120454157933104
0.00100100000000000	0.118053029955449
0.00101100000000000	0.115710179379022
0.00102100000000000	0.113423953502161
0.00103100000000000	0.111192752062753
0.00104100000000000	0.109015025482734
0.00105100000000000	0.106889273167422
0.00106100000000000	0.104814041859101
0.00107100000000000	0.102787924043445
0.00108100000000000	0.100809556408078
0.00109100000000000	0.0988776183517909
0.00110100000000000	0.0969908305435555
0.00111100000000000	0.0951479535296317
0.00112100000000000	0.0933477863880286
0.00113100000000000	0.0915891654285892
0.00114100000000000	0.0898709629376438
0.00115100000000000	0.0881920859658437
0.00116100000000000	0.0865514751578543
0.00117100000000000	0.0849481036227472
0.00118100000000000	0.0833809758436238
0.00119100000000000	0.0818491266253495
0.00120100000000000	0.0803516200792152
0.00121100000000000	0.0788875486430410
0.00122100000000000	0.0774560321358506
0.00123100000000000	0.0760562168457828
0.00124100000000000	0.0746872746501076
0.00125100000000000	0.0733484021662644
0.00126100000000000	0.0720388199328727
0.00127100000000000	0.0707577716196279
0.00128100000000000	0.0695045232650804
0.00129100000000000	0.0682783625412523
0.00130100000000000	0.0670785980442572
0.00131100000000000	0.0659045586098855
0.00132100000000000	0.0647555926533316
0.00133100000000000	0.0636310675320428
0.00134100000000000	0.0625303689311491
0.00135100000000000	0.0614529002702629
0.00136100000000000	0.0603980821312817
0.00137100000000000	0.0593653517060457
0.00138100000000000	0.0583541622634422
0.00139100000000000	0.0573639826350198
0.00140100000000000	0.0563942967186226
0.00141100000000000	0.0554446029991618
0.00142100000000000	0.0545144140861258
0.00143100000000000	0.0536032562670777
0.00144100000000000	0.0527106690765972
0.00145100000000000	0.0518362048800923
0.00146100000000000	0.0509794284719104
0.00147100000000000	0.0501399166873082
0.00148100000000000	0.0493172580276937
0.00149100000000000	0.0485110522986428
0.00150100000000000	0.0477209102603344
0.00151100000000000	0.0469464532898101
0.00152100000000000	0.0461873130547282
0.00153100000000000	0.0454431311981690
0.00154100000000000	0.0447135590340490
0.00155100000000000	0.0439982572528256
0.00156100000000000	0.0432968956370440
0.00157100000000000	0.0426091527864572
0.00158100000000000	0.0419347158523020
0.00159100000000000	0.0412732802804171
0.00160100000000000	0.0406245495629008
0.00161100000000000	0.0399882349980022
0.00162100000000000	0.0393640554579601
0.00163100000000000	0.0387517371644172
0.00164100000000000	0.0381510134712988
0.00165100000000000	0.0375616246547313
0.00166100000000000	0.0369833177098626
0.00167100000000000	0.0364158461542842
0.00168100000000000	0.0358589698378070
0.00169100000000000	0.0353124547584426
0.00170100000000000	0.0347760728842811
0.00171100000000000	0.0342496019811031
0.00172100000000000	0.0337328254455673
0.00173100000000000	0.0332255321436475
0.00174100000000000	0.0327275162543059
0.00175100000000000	0.0322385771180713
0.00176100000000000	0.0317585190904679
0.00177100000000000	0.0312871514000165
0.00178100000000000	0.0308242880107569
0.00179100000000000	0.0303697474890810
0.00180100000000000	0.0299233528746906
0.00181100000000000	0.0294849315556549
0.00182100000000000	0.0290543151472759
0.00183100000000000	0.0286313393747747
0.00184100000000000	0.0282158439595795
0.00185100000000000	0.0278076725091029
0.00186100000000000	0.0274066724099477
0.00187100000000000	0.0270126947243470
0.00188100000000000	0.0266255940897848
0.00189100000000000	0.0262452286216708
0.00190100000000000	0.0258714598189682
0.00191100000000000	0.0255041524726844
0.00192100000000000	0.0251431745770978
0.00193100000000000	0.0247883972437104
0.00194100000000000	0.0244396946176984
0.00195100000000000	0.0240969437969413
0.00196100000000000	0.0237600247534214
0.00197100000000000	0.0234288202569500
0.00198100000000000	0.0231032158011904
0.00199100000000000	0.0227830995318239
0.00200000000000000	0.0224995969232157
0.00300000000000000	0.00665649756488192
0.00400000000000000	0.00251146764931647
0.00500000000000000	0.00110691873938481
0.00600000000000000	0.000543984453026914
0.00700000000000000	0.000289889640838912
0.00800000000000000	0.000164508281975264
0.00900000000000000	9.81813672281430e-05
0.0100000000000000	6.10727977467587e-05
0.0110000000000000	3.93301891168356e-05
0.0120000000000000	2.60869465657303e-05
0.0130000000000000	1.77492025917732e-05
0.0140000000000000	1.23475907508622e-05
0.0150000000000000	8.75960342560378e-06
0.0160000000000000	6.32319130007165e-06
0.0170000000000000	4.63600595580740e-06
0.0180000000000000	3.44695999241001e-06
0.0190000000000000	2.59561431343999e-06
0.0200000000000000	1.97725413113272e-06
0.0210000000000000	1.52221266785334e-06
0.0220000000000000	1.18332732114286e-06
0.0230000000000000	9.28159479018880e-07
0.0240000000000000	7.34070890430499e-07
0.0250000000000000	5.85049966837657e-07
0.0260000000000000	4.69631247495443e-07
0.0270000000000000	3.79510121032347e-07
0.0280000000000000	3.08607112282401e-07
0.0290000000000000	2.52427352064339e-07
0.0300000000000000	2.07616637523806e-07
0.0310000000000000	1.71650164690961e-07
0.0320000000000000	1.42611909431217e-07
0.0330000000000000	1.19036663702912e-07
0.0340000000000000	9.97958503355766e-08
0.0350000000000000	8.40142398035995e-08
0.0360000000000000	7.10086899901546e-08
0.0370000000000000	6.02427237524959e-08
0.0380000000000000	5.12925940190809e-08
0.0390000000000000	4.38217487800686e-08
0.0400000000000000	3.75614855529874e-08
0.0410000000000000	3.22961999303184e-08
0.0420000000000000	2.78520677535916e-08
0.0430000000000000	2.40883105747305e-08
0.0440000000000000	2.08904169154013e-08
0.0450000000000000	1.81648531701878e-08
0.0460000000000000	1.58349156320604e-08
0.0470000000000000	1.38374614695357e-08
0.0480000000000000	1.21203202845716e-08
0.0490000000000000	1.06402353113283e-08
0.0500000000000000	9.36121878777029e-09
0.0510000000000000	8.25323271151909e-09
0.0520000000000000	7.29112636786669e-09
0.0530000000000000	6.45377735654962e-09
0.0540000000000000	5.72339456387339e-09
0.0550000000000000	5.08495052532931e-09
0.0560000000000000	4.52571756521073e-09
0.0570000000000000	4.03488747848882e-09
0.0580000000000000	3.60325870616276e-09
0.0590000000000000	3.22297822672505e-09
0.0600000000000000	2.88732795339849e-09
0.0610000000000000	2.59054744902014e-09
0.0620000000000000	2.32768636950804e-09
0.0630000000000000	2.09448131589600e-09
0.0640000000000000	1.88725278571522e-09
0.0650000000000000	1.70281872227647e-09
0.0660000000000000	1.53842180815531e-09
0.0670000000000000	1.39166817022694e-09
0.0680000000000000	1.26047558409513e-09
0.0690000000000000	1.14302960607053e-09
0.0700000000000000	1.03774633715049e-09
0.0710000000000000	9.43240748375283e-10
0.0720000000000000	8.58299680552318e-10
0.0730000000000000	7.81858781667057e-10
0.0740000000000000	7.12982768653407e-10
0.0750000000000000	6.50848501723371e-10
0.0760000000000000	5.94730443182433e-10
0.0770000000000000	5.43988141905265e-10
0.0780000000000000	4.98055442036649e-10
0.0790000000000000	4.56431162158207e-10
0.0800000000000000	4.18671030861104e-10
0.0810000000000000	3.84380697789619e-10
0.0820000000000000	3.53209666919453e-10
0.0830000000000000	3.24846022048195e-10
0.0840000000000000	2.99011833962421e-10
0.0850000000000000	2.75459155146066e-10
0.0860000000000000	2.53966521715144e-10
0.0870000000000000	2.34335893938064e-10
0.0880000000000000	2.16389976578951e-10
0.0890000000000000	1.99969868672402e-10
0.0900000000000000	1.84932999448576e-10
0.0910000000000000	1.71151313174937e-10
0.0920000000000000	1.58509670832260e-10
0.0930000000000000	1.46904440942122e-10
0.0940000000000000	1.36242255620587e-10
0.0950000000000000	1.26438911151906e-10
0.0960000000000000	1.17418395136812e-10
0.0970000000000000	1.09112024639277e-10
0.0980000000000000	1.01457681794921e-10
0.0990000000000000	9.43991351005412e-11
0.100000000000000	8.78854361186382e-11

==> txtData/PDF/Orig_varR01_jit2.txt <==
1.00000000000000e-06	7.76450996710461e-49
1.10000000000000e-05	2.41263765112535e-24
2.10000000000000e-05	9.69582240375346e-18
3.10000000000000e-05	8.85793931838443e-14
4.10000000000000e-05	5.33410950156131e-11
5.10000000000000e-05	6.37724846235508e-09
6.10000000000000e-05	2.62286450972199e-07
7.10000000000000e-05	5.13205501271085e-06
8.10000000000000e-05	5.86046856517099e-05
9.10000000000000e-05	0.000446953681783339
0.000101000000000000	0.00249726114313573
0.000111000000000000	0.0109157762953352
0.000121000000000000	0.0391625537105101
0.000131000000000000	0.119542326377850
0.000141000000000000	0.319119326269533
0.000151000000000000	0.761167857990465
0.000161000000000000	1.65000854507372
0.000171000000000000	3.29537734465319
0.000181000000000000	6.13152963629361
0.000191000000000000	10.7264236131595
0.000201000000000000	17.7775256821207
0.000211000000000000	28.0927112193832
0.000221000000000000	42.5569271495528
0.000231000000000000	62.0872788649100
0.000241000000000000	87.5806637834343
0.000251000000000000	119.858826326670
0.000261000000000000	159.615745150813
0.000271000000000000	207.371695843692
0.000281000000000000	263.437343038755
0.000291000000000000	327.890006948718
0.000301000000000000	400.563005302636
0.000311000000000000	481.047837439437
0.000321000000000000	568.708049064262
0.000331000000000000	662.702942694180
0.000341000000000000	762.018889031059
0.000351000000000000	865.505827917774
0.000361000000000000	971.916585078903
0.000371000000000000	1079.94682440503
0.000381000000000000	1188.27375548358
0.000391000000000000	1295.59207652666
0.000401000000000000	1400.64601484029
0.000411000000000000	1502.25669994622
0.000421000000000000	1599.34444640264
0.000431000000000000	1690.94582017179
0.000441000000000000	1776.22560669015
0.000451000000000000	1854.48398861517
0.000461000000000000	1925.15937854569
0.000471000000000000	1987.82744153843
0.000481000000000000	2042.19689030431
0.000491000000000000	2088.10264964811
0.000501000000000000	2125.49697319880
0.000511000000000000	2154.43906157940
0.000521000000000000	2175.08368303381
0.000531000000000000	2187.66924047855
0.000541000000000000	2192.50566739271
0.000551000000000000	2189.96247242972
0.000561000000000000	2180.45719181811
0.000571000000000000	2164.44445147499
0.000581000000000000	2142.40578859111
0.000591000000000000	2114.84033605018
0.000601000000000000	2082.25643277188
0.000611000000000000	2045.16418894852
0.000621000000000000	2004.06900696339
0.000631000000000000	1959.46603615245
0.000641000000000000	1911.83552199954
0.000651000000000000	1861.63899728644
0.000661000000000000	1809.31625356820
0.000671000000000000	1755.28302553508
0.000681000000000000	1699.92931780587
0.000691000000000000	1643.61830295742
0.000701000000000000	1586.68572066919
0.000711000000000000	1529.43971033557
0.000721000000000000	1472.16101301204
0.000731000000000000	1415.10348280647
0.000741000000000000	1358.49485254423
0.000751000000000000	1302.53770351187
0.000761000000000000	1247.41059414795
0.000771000000000000	1193.26930756129
0.000781000000000000	1140.24818261699
0.000791000000000000	1088.46149795717
0.000801000000000000	1038.00488266551
0.000811000000000000	988.956731304426
0.000821000000000000	941.379604733587
0.000831000000000000	895.321601449120
0.000841000000000000	850.817687167296
0.000851000000000000	807.890973025205
0.000861000000000000	766.553935097153
0.000871000000000000	726.809569950505
0.000881000000000000	688.652482707851
0.000891000000000000	652.069905568288
0.000901000000000000	617.042645990927
0.000911000000000000	583.545964783796
0.000921000000000000	551.550385191920
0.000931000000000000	521.022434762160
0.000941000000000000	491.925322299986
0.000951000000000000	464.219552643201
0.000961000000000000	437.863482277340
0.000971000000000000	412.813819023746
0.000981000000000000	389.026069157333
0.000991000000000000	366.454935371164
0.00100100000000000	345.054669009351
0.00101100000000000	324.779379949758
0.00102100000000000	305.583307441594
0.00103100000000000	287.421055098403
0.00104100000000000	270.247793120918
0.00105100000000000	254.019430681887
0.00106100000000000	238.692761252235
0.00107100000000000	224.225583487563
0.00108100000000000	210.576800130538
0.00109100000000000	197.706497220296
0.00110100000000000	185.576005737286
0.00111100000000000	174.147947652276
0.00112100000000000	163.386268193790
0.00113100000000000	153.256255999213
0.00114100000000000	143.724552672755
0.00115100000000000	134.759153138357
0.00116100000000000	126.329398048390
0.00117100000000000	118.405959389222
0.00118100000000000	110.960820312969
0.00119100000000000	103.967250120705
0.00120100000000000	97.3997752257899
0.00121100000000000	91.2341468370076
0.00122100000000000	85.4473060190682
0.00123100000000000	80.0173467128638
0.00124100000000000	74.9234772290809
0.00125100000000000	70.1459806660188
0.00126100000000000	65.6661746455760
0.00127100000000000	61.4663707096853
0.00128100000000000	57.5298336729059
0.00129100000000000	53.8407411848549
0.00130100000000000	50.3841437184809
0.00131100000000000	47.1459251664504
0.00132100000000000	44.1127641977334
0.00133100000000000	41.2720964997852
0.00134100000000000	38.6120780078661
0.00135100000000000	36.1215492021384
0.00136100000000000	33.7900005346706
0.00137100000000000	31.6075390323170
0.00138100000000000	29.5648561073086
0.00139100000000000	27.6531965951228
0.00140100000000000	25.8643290286255
0.00141100000000000	24.1905171483676
0.00142100000000000	22.6244926411592
0.00143100000000000	21.1594290925173
0.00144100000000000	19.7889171330488
0.00145100000000000	18.5069407543178
0.00146100000000000	17.3078547659986
0.00147100000000000	16.1863633631622
0.00148100000000000	15.1374997701867
0.00149100000000000	14.1566069260288
0.00150100000000000	13.2393191743097
0.00151100000000000	12.3815449208142
0.00152100000000000	11.5794502205328
0.00153100000000000	10.8294432562004
0.00154100000000000	10.1281596703962
0.00155100000000000	9.47244871360424
0.00156100000000000	8.85936017115687
0.00157100000000000	8.28613203267166
0.00158100000000000	7.75017886840638
0.00159100000000000	7.24908087788143
0.00160100000000000	6.78057357711726
0.00161100000000000	6.34253809191368
0.00162100000000000	5.93299202570502
0.00163100000000000	5.55008087167729
0.00164100000000000	5.19206994000728
0.00165100000000000	4.85733677225291
0.00166100000000000	4.54436401611147
0.00167100000000000	4.25173273492839
0.00168100000000000	3.97811612749917
0.00169100000000000	3.72227363484100
0.00170100000000000	3.48304541172854
0.00171100000000000	3.25934714187014
0.00172100000000000	3.05016517665771
0.00173100000000000	2.85455197844578
0.00174100000000000	2.67162185030388
0.00175100000000000	2.50054693513556
0.00176100000000000	2.34055346797906
0.00177100000000000	2.19091826617798
0.00178100000000000	2.05096544295687
0.00179100000000000	1.92006333074043
0.00180100000000000	1.79762160132535
0.00181100000000000	1.68308857074677
0.00182100000000000	1.57594867738174
0.00183100000000000	1.47572012249451
0.00184100000000000	1.38195266306214
0.00185100000000000	1.29422554731685
0.00186100000000000	1.21214558401020
0.00187100000000000	1.13534533694238
0.00188100000000000	1.06348143680950
0.00189100000000000	0.996233002902638
0.00190100000000000	0.933300167648451
0.00191100000000000	0.874402697410387
0.00192100000000000	0.819278703374749
0.00193100000000000	0.767683436728971
0.00194100000000000	0.719388162698766
0.00195100000000000	0.674179108351214
0.00196100000000000	0.631856479389357
0.00197100000000000	0.592233541465318
0.00198100000000000	0.555135761820861
0.00199100000000000	0.520400007330654

==> txtData/PDF/Orig_varR01_jit25.txt <==
1.00000000000000e-06	4.65962926706540e-32
1.10000000000000e-05	9.30190758114845e-17
2.10000000000000e-05	1.24307679018782e-12
3.10000000000000e-05	3.79795427850224e-10
4.10000000000000e-05	2.30907655036169e-08
5.10000000000000e-05	5.69429325844958e-07
6.10000000000000e-05	7.85134997670363e-06
7.10000000000000e-05	7.16146327229007e-05
8.10000000000000e-05	0.000476340287787235
9.10000000000000e-05	0.00245929799871082
0.000101000000000000	0.0103017952832252
0.000111000000000000	0.0362172062010519
0.000121000000000000	0.109781233134477
0.000131000000000000	0.293279233528030
0.000141000000000000	0.703085206161535
0.000151000000000000	1.53528381427654
0.000161000000000000	3.09181393274971
0.000171000000000000	5.80213947773879
0.000181000000000000	10.2353030945424
0.000191000000000000	17.0982670778156
0.000201000000000000	27.2184090365377
0.000211000000000000	41.5104201553767
0.000221000000000000	60.9301227861863
0.000231000000000000	86.4194637847744
0.000241000000000000	118.847916343932
0.000251000000000000	158.955691399615
0.000261000000000000	207.303625388994
0.000271000000000000	264.233570344658
0.000281000000000000	329.841793128499
0.000291000000000000	403.966507101122
0.000301000000000000	486.189382893549
0.000311000000000000	575.849831089274
0.000321000000000000	672.070079258807
0.000331000000000000	773.788592628246
0.000341000000000000	879.799190410835
0.000351000000000000	988.793244855573
0.000361000000000000	1099.40256273032
0.000371000000000000	1210.24088255159
0.000381000000000000	1319.94232288967
0.000391000000000000	1427.19554298597
0.000401000000000000	1530.77279189594
0.000411000000000000	1629.55340151677
0.000421000000000000	1722.54160639331
0.000431000000000000	1808.87884108635
0.000441000000000000	1887.85087222633
0.000451000000000000	1958.89026976230
0.000461000000000000	2021.57481597187
0.000471000000000000	2075.62249891866
0.000481000000000000	2120.88374739951
0.000491000000000000	2157.33154521437
0.000501000000000000	2185.05002152657
0.000511000000000000	2204.22205805779
0.000521000000000000	2215.11638878334
0.000531000000000000	2218.07459851964
0.000541000000000000	2213.49835715943
0.000551000000000000	2201.83715920058
0.000561000000000000	2183.57677568397
0.000571000000000000	2159.22856904569
0.000581000000000000	2129.31977145645
0.000591000000000000	2094.38478426272
0.000601000000000000	2054.95752009867
0.000611000000000000	2011.56477979569
0.000621000000000000	1964.72063288422
0.000631000000000000	1914.92175266551
0.000641000000000000	1862.64364387568
0.000651000000000000	1808.33769220265
0.000661000000000000	1752.42895969610
0.000671000000000000	1695.31464781472
0.000681000000000000	1637.36314991722
0.000691000000000000	1578.91361691441
0.000701000000000000	1520.27596311156
0.000711000000000000	1461.73124359678
0.000721000000000000	1403.53233954526
0.000731000000000000	1345.90489323743
0.000741000000000000	1289.04844021232
0.000751000000000000	1233.13769161629
0.000761000000000000	1178.32392532636
0.000771000000000000	1124.73644972381
0.000781000000000000	1072.48410899200
0.000791000000000000	1021.65680346400
0.000801000000000000	972.327002819654
0.000811000000000000	924.551233814075
0.000821000000000000	878.371527708143
0.000831000000000000	833.816815675282
0.000841000000000000	790.904263191357
0.000851000000000000	749.640536797382
0.000861000000000000	710.022998680868
0.000871000000000000	672.040826276968
0.000881000000000000	635.676055571730
0.000891000000000000	600.904548023662
0.000901000000000000	567.696882032429
0.000911000000000000	536.019170700265
0.000921000000000000	505.833808276405
0.000931000000000000	477.100148169487
0.000941000000000000	449.775115778472
0.000951000000000000	423.813759647463
0.000961000000000000	399.169744610886
0.000971000000000000	375.795790678465
0.000981000000000000	353.644061426995
0.000991000000000000	332.666505630965
0.00100100000000000	312.815155786160
0.00101100000000000	294.042387069348
0.00102100000000000	276.301140140236
0.00103100000000000	259.545111036243
0.00104100000000000	243.728911241698
0.00105100000000000	228.808200835658
0.00106100000000000	214.739797440775
0.00107100000000000	201.481763512649
0.00108100000000000	188.993474327548
0.00109100000000000	177.235668848472
0.00110100000000000	166.170485476979
0.00111100000000000	155.761484531892
0.00112100000000000	145.973659137556
0.00113100000000000	136.773436053607
0.00114100000000000	128.128667836301
0.00115100000000000	120.008617588068
0.00116100000000000	112.383937427548
0.00117100000000000	105.226641696560
0.00118100000000000	98.5100758132036
0.00119100000000000	92.2088815814579
0.00120100000000000	86.2989596766049
0.00121100000000000	80.7574299425611
0.00122100000000000	75.5625900610705
0.00123100000000000	70.6938730834909
0.00124100000000000	66.1318042530622
0.00125100000000000	61.8579574886601
0.00126100000000000	57.8549118498155
0.00127100000000000	54.1062082566345
0.00128100000000000	50.5963066969511
0.00129100000000000	47.3105441160897
0.00130100000000000	44.2350931517248
0.00131100000000000	41.3569218471292
0.00132100000000000	38.6637544502134
0.00133100000000000	36.1440333830414
0.00134100000000000	33.7868824464382
0.00135100000000000	31.5820713068620
0.00136100000000000	29.5199812974587
0.00137100000000000	27.5915725520496
0.00138100000000000	25.7883524794392
0.00139100000000000	24.1023455757186
0.00140100000000000	22.5260645639955
0.00141100000000000	21.0524828440217
0.00142100000000000	19.6750082284024
0.00143100000000000	18.3874579373096
0.00144100000000000	17.1840348197358
0.00145100000000000	16.0593047662734
0.00146100000000000	15.0081752760064
0.00147100000000000	14.0258751383445
0.00148100000000000	13.1079351893712
0.00149100000000000	12.2501701014972
0.00150100000000000	11.4486611648064
0.00151100000000000	10.6997400184190
0.00152100000000000	9.99997329041893
0.00153100000000000	9.34614810535037
0.00154100000000000	8.73525841895081
0.00155100000000000	8.16449214060934
0.00156100000000000	7.63121900500092
0.00157100000000000	7.13297915541133
0.00158100000000000	6.66747240241559
0.00159100000000000	6.23254812278694
0.00160100000000000	5.82619576476510
0.00161100000000000	5.44653592710524
0.00162100000000000	5.09181198062567
0.00163100000000000	4.76038220228139
0.00164100000000000	4.45071239309661
0.00165100000000000	4.16136895257383
0.00166100000000000	3.89101238347315
0.00167100000000000	3.63839120209861
0.00168100000000000	3.40233623044692
0.00169100000000000	3.18175524775527
0.00170100000000000	2.97562798013600
0.00171100000000000	2.78300140809334
0.00172100000000000	2.60298537278931
0.00173100000000000	2.43474846295562
0.00174100000000000	2.27751416533814
0.00175100000000000	2.13055726250624
0.00176100000000000	1.99320046276915
0.00177100000000000	1.86481124780378
0.00178100000000000	1.74479892442654
0.00179100000000000	1.63261186772627
0.00180100000000000	1.52773494352370
0.00181100000000000	1.42968709883208
0.00182100000000000	1.33801910966835
0.00183100000000000	1.25231147620133
0.00184100000000000	1.17217245582891
0.00185100000000000	1.09723622534786
0.00186100000000000	1.02716116391987
0.00187100000000000	0.961628249048516
0.00188100000000000	0.900339558263758
0.00189100000000000	0.843016869663831
0.00190100000000000	0.789400354893974
0.00191100000000000	0.739247358543865
0.00192100000000000	0.692331258325379
0.00193100000000000	0.648440400749876
0.00194100000000000	0.607377107359465
0.00195100000000000	0.568956746882959
0.00196100000000000	0.533006868983254
0.00197100000000000	0.499366395541663
0.00198100000000000	0.467884865685993
0.00199100000000000	0.438421731014172

==> txtData/PDF/Orig_varR01_jit35.txt <==
1.00000000000000e-06	8.13608226955186e-15
3.10000000000000e-05	0.000228631430532708
0.000111000000000000	1.73600360410598
0.000151000000000000	14.6454845428883
0.000171000000000000	33.8034604131527
0.000181000000000000	49.0484406220911
0.000191000000000000	69.2260515908163
0.000201000000000000	95.2194879015704
0.000211000000000000	127.865241383948
0.000221000000000000	167.900034233784
0.000231000000000000	215.910549563479
0.000241000000000000	272.290248182214
0.000251000000000000	337.206646053988
0.000261000000000000	410.581230216293
0.000271000000000000	492.082910333888
0.000281000000000000	581.134705665224
0.000291000000000000	676.932371683064
0.000301000000000000	778.472943119447
0.000311000000000000	884.590729995922
0.000321000000000000	993.998133066527
0.000331000000000000	1105.32870377754
0.000341000000000000	1217.18010754949
0.000361000000000000	1436.89825097573
0.000381000000000000	1642.66937509705
0.000401000000000000	1825.58867138999
0.000421000000000000	1978.91218535278
0.000431000000000000	2043.02261607862
0.000441000000000000	2098.29024830514
0.000451000000000000	2144.53616641311
0.000461000000000000	2181.71227736528
0.000471000000000000	2209.88970481802
0.000481000000000000	2229.24593304495
0.000491000000000000	2240.05124232271
0.000501000000000000	2242.65490379838
0.000511000000000000	2237.47152577721
0.000521000000000000	2224.96786861766
0.000531000000000000	2205.65037476221
0.000541000000000000	2180.05359575059
0.000551000000000000	2148.72964050577
0.000561000000000000	2112.23871930337
0.000571000000000000	2071.14081572695
0.000581000000000000	2025.98848432571
0.000591000000000000	1977.32074414115
0.000601000000000000	1925.65801711402
0.000611000000000000	1871.49804489667
0.000621000000000000	1815.31270701909
0.000631000000000000	1757.54565693791
0.000641000000000000	1698.61068951882
0.000651000000000000	1638.89075330179
0.000661000000000000	1578.73752287566
0.000671000000000000	1518.47145031843
0.000681000000000000	1458.38221948409
0.000691000000000000	1398.72953255130
0.000701000000000000	1339.74416437195
0.000711000000000000	1281.62922650814
0.000721000000000000	1224.56158921643
0.000731000000000000	1168.69341586848
0.000741000000000000	1114.15377026670
0.000751000000000000	1061.05026293748
0.000761000000000000	1009.47070770449
0.000771000000000000	959.484764628002
0.000781000000000000	911.145549726451
0.000791000000000000	864.491195774142
0.000801000000000000	819.546351904075
0.000811000000000000	776.323612755932
0.000821000000000000	734.824870521662
0.000831000000000000	695.042585482439
0.000841000000000000	656.960972532133
0.000851000000000000	620.557102775142
0.000861000000000000	585.801920601820
0.000871000000000000	552.661177713654
0.000881000000000000	521.096286421721
0.000891000000000000	491.065095203553
0.000901000000000000	462.522590000695
0.000911000000000000	435.421525095634
0.000921000000000000	409.712987643372
0.000931000000000000	385.346900069134
0.000941000000000000	362.272464596526
0.000951000000000000	340.438554154945
0.000961000000000000	319.794053844462
0.000971000000000000	300.288157022436
0.000981000000000000	281.870619928424
0.000991000000000000	264.491978591414
0.00100100000000000	248.103731572933
0.00101100000000000	232.658491897569
0.00102100000000000	218.110111313637
0.00103100000000000	204.413779815639
0.00104100000000000	191.526103149874
0.00105100000000000	179.405160818006
0.00106100000000000	168.010546892560
0.00107100000000000	157.303395764890
0.00108100000000000	147.246394761330
0.00109100000000000	137.803785387809
0.00110100000000000	128.941354797753
0.00111100000000000	120.626418922900
0.00112100000000000	112.827798561802
0.00113100000000000	105.515789586233
0.00116100000000000	86.2237616874493
0.00119100000000000	70.3755429131774
0.00129100000000000	35.5448484013276
0.00159100000000000	4.51824272763859
0.00199100000000000	0.307871862598533
4e-3 0

==> txtData/PDF/Orig_varR05_jit2.txt <==
1.00000000000000e-06	1.42961250653479e-11
1.10000000000000e-05	0.0292520379804024
2.10000000000000e-05	1.34518059185639
3.10000000000000e-05	9.03618479723517
4.10000000000000e-05	29.4452896683050
5.10000000000000e-05	66.4598670547602
6.10000000000000e-05	120.740533639978
7.10000000000000e-05	190.539867184713
8.10000000000000e-05	272.780876028184
9.10000000000000e-05	363.905033156057
0.000101000000000000	460.415695250313
0.000111000000000000	559.175918376190
0.000121000000000000	657.539671030920
0.000131000000000000	753.381187600266
0.000141000000000000	845.067685087815
0.000151000000000000	931.404458481625
0.000161000000000000	1011.56984592079
0.000171000000000000	1085.04996604453
0.000181000000000000	1151.57837386353
0.000191000000000000	1211.08292044375
0.000201000000000000	1263.64045429955
0.000211000000000000	1309.43910809376
0.000221000000000000	1348.74747416799
0.000231000000000000	1381.88979779094
0.000241000000000000	1409.22629110486
0.000251000000000000	1431.13772285224
0.000261000000000000	1448.01352723312
0.000271000000000000	1460.24277566156
0.000281000000000000	1468.20745460130
0.000291000000000000	1472.27758441466
0.000301000000000000	1472.80779538680
0.000311000000000000	1470.13504708283
0.000321000000000000	1464.57723639509
0.000331000000000000	1456.43248902350
0.000341000000000000	1445.97896992982
0.000351000000000000	1433.47508173018
0.000361000000000000	1419.15994721049
0.000371000000000000	1403.25409419984
0.000381000000000000	1385.96027881395
0.000391000000000000	1367.46439736300
0.000401000000000000	1347.93644864233
0.000411000000000000	1327.53151743199
0.000421000000000000	1306.39075726228
0.000431000000000000	1284.64235622078
0.000441000000000000	1262.40247407901
0.000451000000000000	1239.77614254042
0.000461000000000000	1216.85812315673
0.000471000000000000	1193.73371957891
0.000481000000000000	1170.47954243263
0.000491000000000000	1147.16422633760
0.000501000000000000	1123.84909950714
0.000511000000000000	1100.58880703640
0.000521000000000000	1077.43188946566
0.000531000000000000	1054.42131853408
0.000541000000000000	1031.59499224886
0.000551000000000000	1008.98619151847
0.000561000000000000	986.624000648409
0.000571000000000000	964.533694001812
0.000581000000000000	942.737091088243
0.000591000000000000	921.252882280070
0.000601000000000000	900.096927271789
0.000611000000000000	879.282528299806
0.000621000000000000	858.820680035676
0.000631000000000000	838.720297955744
0.000641000000000000	818.988426879983
0.000651000000000000	799.630431262284
0.000661000000000000	780.650168707391
0.000671000000000000	762.050148085584
0.000681000000000000	743.831673516638
0.000691000000000000	725.994975399620
0.000701000000000000	708.539329576199
0.000711000000000000	691.463165629998
0.000721000000000000	674.764165246226
0.000731000000000000	658.439351481809
0.000741000000000000	642.485169727587
0.000751000000000000	626.897561080579
0.000761000000000000	611.672028785137
0.000771000000000000	596.803698347144
0.000781000000000000	582.287371875239
0.000791000000000000	568.117577156185
0.000801000000000000	554.288611928969
0.000811000000000000	540.794583782868
0.000821000000000000	527.629446068184
0.000831000000000000	514.787030175478
0.000841000000000000	502.261074508556
0.000851000000000000	490.045250448224
0.000861000000000000	478.133185578572
0.000871000000000000	466.518484423863
0.000881000000000000	455.194746922640
0.000891000000000000	444.155584845985
0.000901000000000000	433.394636348731
0.000911000000000000	422.905578826341
0.000921000000000000	412.682140234527
0.000931000000000000	402.718109015473
0.000941000000000000	393.007342761392
0.000951000000000000	383.543775735212
0.000961000000000000	374.321425357206
0.000971000000000000	365.334397756751
0.000981000000000000	356.576892480209
0.000991000000000000	348.043206437046
0.00100100000000000	339.727737159678
0.00101100000000000	331.624985445391
0.00102100000000000	323.729557442951
0.00103100000000000	316.036166240319
0.00104100000000000	308.539633005700
0.00105100000000000	301.234887728561
0.00106100000000000	294.116969603495
0.00107100000000000	287.181027096076
0.00108100000000000	280.422317725722
0.00109100000000000	273.836207597974
0.00110100000000000	267.418170715121
0.00111100000000000	261.163788091934
0.00112100000000000	255.068746700131
0.00113100000000000	249.128838263794
0.00114100000000000	243.339957924934
0.00115100000000000	237.698102797587
0.00116100000000000	232.199370426079
0.00117100000000000	226.839957162354
0.00118100000000000	221.616156475495
0.00119100000000000	216.524357205076
0.00120100000000000	211.561041769335
0.00121100000000000	206.722784337587
0.00122100000000000	202.006248975481
0.00123100000000000	197.408187771072
0.00124100000000000	192.925438948287
0.00125100000000000	188.554924974354
0.00126100000000000	184.293650666354
0.00127100000000000	180.138701302055
0.00128100000000000	176.087240739286
0.00129100000000000	172.136509547649
0.00130100000000000	168.283823156028
0.00131100000000000	164.526570018810
0.00132100000000000	160.862209803469
0.00133100000000000	157.288271601669
0.00134100000000000	153.802352165913
0.00135100000000000	150.402114173343
0.00136100000000000	147.085284518121
0.00137100000000000	143.849652633543
0.00138100000000000	140.693068844850
0.00139100000000000	137.613442753584
0.00140100000000000	134.608741653992
0.00141100000000000	131.676988982038
0.00142100000000000	128.816262797300
0.00143100000000000	126.024694298003
0.00144100000000000	123.300466369197
0.00145100000000000	120.641812164202
0.00146100000000000	118.047013719181
0.00147100000000000	115.514400600636
0.00148100000000000	113.042348585683
0.00149100000000000	110.629278374785
0.00150100000000000	108.273654336599
0.00151100000000000	105.973983284556
0.00152100000000000	103.728813284782
0.00153100000000000	101.536732494844
0.00154100000000000	99.3963680329212
0.00155100000000000	97.3063848768323
0.00156100000000000	95.2654847923715
0.00157100000000000	93.2724052904885
0.00158100000000000	91.3259186126782
0.00159100000000000	89.4248307440381
0.00160100000000000	87.5679804534378
0.00161100000000000	85.7542383601534
0.00162100000000000	83.9825060264530
0.00163100000000000	82.2517150755042
0.00164100000000000	80.5608263340097
0.00165100000000000	78.9088289990130
0.00166100000000000	77.2947398282586
0.00167100000000000	75.7176023535735
0.00168100000000000	74.1764861166052
0.00169100000000000	72.6704859264803
0.00170100000000000	71.1987211386829
0.00171100000000000	69.7603349547204
0.00172100000000000	68.3544937419201
0.00173100000000000	66.9803863729307
0.00174100000000000	65.6372235842954
0.00175100000000000	64.3242373536631
0.00176100000000000	63.0406802950766
0.00177100000000000	61.7858250718494
0.00178100000000000	60.5589638265768
0.00179100000000000	59.3594076277467
0.00180100000000000	58.1864859325244
0.00181100000000000	57.0395460652396
0.00182100000000000	55.9179527111391
0.00183100000000000	54.8210874249442
0.00184100000000000	53.7483481538143
0.00185100000000000	52.6991487743029
0.00186100000000000	51.6729186428580
0.00187100000000000	50.6691021595356
0.00188100000000000	49.6871583444930
0.00189100000000000	48.7265604269163
0.00190100000000000	47.7867954459877
0.00191100000000000	46.8673638635784
0.00192100000000000	45.9677791882886
0.00193100000000000	45.0875676104989
0.00194100000000000	44.2262676481536
0.00195100000000000	43.3834298028781
0.00196100000000000	42.5586162261958
0.00197100000000000	41.7514003955119
0.00198100000000000	40.9613667995649
0.00199100000000000	40.1881106330867

==> txtData/PDF/Orig_varR05_jit25.txt <==
1.00000000000000e-08	3.01586994064018e-11
1.00000000000000e-06	3.01586994064018e-11
2.10000000000000e-05	1.65109849264742
2.60000000000000e-05	4.77418829746935
3.10000000000000e-05	10.7022863071549
3.60000000000000e-05	20.2655146370063
4.10000000000000e-05	34.0716283359456
4.60000000000000e-05	52.4781972271711
5.10000000000000e-05	75.6067015492980
5.60000000000000e-05	103.377820948883
6.10000000000000e-05	135.554197478834
6.60000000000000e-05	171.782727141863
7.10000000000000e-05	211.632367057919
7.60000000000000e-05	254.625860731433
8.10000000000000e-05	300.265149579760
8.60000000000000e-05	348.050939531982
9.10000000000000e-05	397.497195796404
9.60000000000000e-05	448.141420151707
0.000100000000000000	489.227836133609
0.000101000000000000	499.551529667591
0.000102000000000000	509.889841925667
0.000103000000000000	520.239767537867
0.000104000000000000	530.598360731348
0.000105000000000000	540.962735589965
0.000106000000000000	551.330066228363
0.000107000000000000	561.697586885779
0.000108000000000000	572.062591944678
0.000109000000000000	582.422435878947
0.000110000000000000	592.774533136218
0.000111000000000000	603.116357958726
0.000114000000000000	634.055831821798
0.000117000000000000	664.817607073107
0.000120000000000000	695.342980277522
0.000124000000000000	735.582839876628
0.000128000000000000	775.190634434635
0.000132000000000000	814.063607348969
0.000136000000000000	852.111586410267
0.000140000000000000	889.256198403243
0.000144000000000000	925.430068213976
0.000148000000000000	960.576018729623
0.000152000000000000	994.646283926136
0.000157000000000000	1035.66260037932
0.000159000000000000	1051.56769797271
0.000162000000000000	1074.87839802454
0.000163000000000000	1082.50151774931
0.000164000000000000	1090.05062781388
0.000165000000000000	1097.52549241295
0.000166000000000000	1104.92589883567
0.000170000000000000	1133.77946420335
0.000174000000000000	1161.43029507200
0.000178000000000000	1187.87464470004
0.000181000000000000	1206.91646497910
0.000191000000000000	1265.52256097327
0.000195000000000000	1286.89375417020
0.000199000000000000	1307.10229485419
0.000200000000000000	1311.97474675048
0.000201000000000000	1316.77589584825
0.000202000000000000	1321.50604101326
0.000203000000000000	1326.16548842878
0.000204000000000000	1330.75455131806
0.000205000000000000	1335.27354967330
0.000206000000000000	1339.72280999089
0.000207000000000000	1344.10266501296
0.000208000000000000	1348.41345347492
0.000209000000000000	1352.65551985899
0.000210000000000000	1356.82921415372
0.000211000000000000	1360.93489161920
0.000212000000000000	1364.97291255783
0.000213000000000000	1368.94364209093
0.000214000000000000	1372.84744994049
0.000215000000000000	1376.68471021654
0.000216000000000000	1380.45580120955
0.000217000000000000	1384.16110518817
0.000218000000000000	1387.80100820188
0.000219000000000000	1391.37589988867
0.000220000000000000	1394.88617328755
0.000221000000000000	1398.33222465582
0.000222000000000000	1401.71445329103
0.000223000000000000	1405.03326135739
0.000224000000000000	1408.28905371690
0.000225000000000000	1411.48223776468
0.000226000000000000	1414.61322326856
0.000227000000000000	1417.68242221310
0.000228000000000000	1420.69024864749
0.000229000000000000	1423.63711853770
0.000230000000000000	1426.52344962242
0.000231000000000000	1429.34966127297
0.000232000000000000	1432.11617435695
0.000233000000000000	1434.82341110566
0.000234000000000000	1437.47179498512
0.000235000000000000	1440.06175057056
0.000236000000000000	1442.59370342452
0.000237000000000000	1445.06807997836
0.000238000000000000	1447.48530741695
0.000239000000000000	1449.84581356672
0.000240000000000000	1452.15002678692
0.000241000000000000	1454.39837586400
0.000242000000000000	1456.59128990880
0.000243000000000000	1458.72919825721
0.000244000000000000	1460.81253037324
0.000245000000000000	1462.84171575516
0.000246000000000000	1464.81718384455
0.000247000000000000	1466.73936393780
0.000248000000000000	1468.60868510047
0.000249000000000000	1470.42557608418
0.000250000000000000	1472.19046524604
0.000251000000000000	1473.90378047063
0.000252000000000000	1475.56594909421
0.000253000000000000	1477.17739783164
0.000257000000000000	1483.12450255219
0.000263000000000000	1490.59558889558
0.000267000000000000	1494.64900556785
0.000275000000000000	1500.64876736011
0.000279000000000000	1502.64667044190
0.000282000000000000	1503.72744662133
0.000283000000000000	1504.01021745309
0.000290000000000000	1504.94376990403
0.000298000000000000	1503.88798434287
0.000299000000000000	1503.60547153794
0.000300000000000000	1503.29067803828
0.000350000000000000	1453.42826401518
0.000400000000000000	1358.82309764700
0.000450000000000000	1243.45569397794
0.000500000000000000	1122.10373471775
0.000550000000000000	1003.34050317012
0.000600000000000000	891.778235339413
0.000650000000000000	789.589688928055
0.000700000000000000	697.493313731940
0.000750000000000000	615.374299723137
0.000800000000000000	542.668590100541
0.000850000000000000	478.595985218270
0.000900000000000000	422.298473622213
0.000950000000000000	372.919663111065
0.00100000000000000	329.647989368768
0.00105000000000000	291.737942527762
0.00110000000000000	258.518206813294
0.00115000000000000	229.392237984526
0.00120000000000000	203.834683653885
0.00125000000000000	181.385721321173
0.00130000000000000	161.644556308069
0.00135000000000000	144.262802739914
0.00140000000000000	128.938149334727
0.00145000000000000	115.408514867776
0.00150000000000000	103.446779566120
0.00155000000000000	92.8561091117341
0.00160000000000000	83.4658488824796
0.00165000000000000	75.1279458184371
0.00170000000000000	67.7138464603618
0.00175000000000000	61.1118176032584
0.00180000000000000	55.2246377214755
0.00185000000000000	49.9676110443227
0.00190000000000000	45.2668607897065
0.00195000000000000	41.0578629415510
0.00200000000000000	37.2841867095642
0.00205000000000000	33.8964122369698
0.00210000000000000	30.8512001301901
0.00215000000000000	28.1104909456471
0.00220000000000000	25.6408158911292
0.00225000000000000	23.4127027112032
0.00230000000000000	21.4001630658222
0.00235000000000000	19.5802497199524
0.00240000000000000	17.9326735803513
0.00245000000000000	16.4394720819792
0.00250000000000000	15.0847216755979
0.00255000000000000	13.8542882310197
0.00260000000000000	12.7356100743067
0.00280000000000000	9.17233099204418
0.00300000000000000	6.69134086273820
0.00900000000000000	6.69134086273820


==> txtData/PDF/Orig_varR05_jit35.txt <==
1.00000000000000e-06	1.48941216928791e-08
1.10000000000000e-05	0.120518899706551
2.10000000000000e-05	3.44933337119673
3.10000000000000e-05	18.8317423541261
4.10000000000000e-05	54.2169843783459
5.10000000000000e-05	112.380156918328
6.10000000000000e-05	191.604018548854
7.10000000000000e-05	287.653112782478
8.10000000000000e-05	395.399224689533
9.10000000000000e-05	509.821940773278
0.000101000000000000	626.514934712807
0.000111000000000000	741.877558755086
0.000121000000000000	853.129485710888
0.000131000000000000	958.237309969452
0.000141000000000000	1055.80546933714
0.000151000000000000	1144.96014466611
0.000161000000000000	1225.24050310233
0.000171000000000000	1296.50346832760
0.000181000000000000	1358.84374738527
0.000191000000000000	1412.52857715486
0.000201000000000000	1457.94562736978
0.000211000000000000	1495.56214810212
0.000221000000000000	1525.89345114903
0.000231000000000000	1549.47898175123
0.000241000000000000	1566.86446788765
0.000251000000000000	1578.58887552617
0.000261000000000000	1585.17512351300
0.000271000000000000	1587.12371024072
0.000281000000000000	1584.90857292702
0.000291000000000000	1578.97464041695
0.000301000000000000	1569.73665487578
0.000311000000000000	1557.57893016370
0.000321000000000000	1542.85578866138
0.000331000000000000	1525.89247711948
0.000341000000000000	1506.98640858402
0.000351000000000000	1486.40861400716
0.000361000000000000	1464.40531578212
0.000371000000000000	1441.19955776516
0.000381000000000000	1416.99284368157
0.000391000000000000	1391.96674921005
0.000401000000000000	1366.28448334207
0.000411000000000000	1340.09238248762
0.000421000000000000	1313.52132677628
0.000431000000000000	1286.68807249998
0.000441000000000000	1259.69649799155
0.000451000000000000	1232.63876268947
0.000461000000000000	1205.59638090856
0.000471000000000000	1178.64121307677
0.000481000000000000	1151.83637803650
0.000491000000000000	1125.23709054004
0.000501000000000000	1098.89142837049
0.000511000000000000	1072.84103365009
0.000521000000000000	1047.12175290238
0.000531000000000000	1021.76422034958
0.000541000000000000	996.794388777677
0.000551000000000000	972.234012110463
0.000561000000000000	948.101083615546
0.000571000000000000	924.410233432180
0.000581000000000000	901.173088870928
0.000591000000000000	878.398600695798
0.000601000000000000	856.093338364507
0.000611000000000000	834.261756975812
0.000621000000000000	812.906438456042
0.000631000000000000	792.028309311699
0.000641000000000000	771.626837082204
0.000651000000000000	751.700207446302
0.000661000000000000	732.245483767992
0.000671000000000000	713.258750712272
0.000681000000000000	694.735243417346
0.000691000000000000	676.669463577711
0.000701000000000000	659.055283670924
0.000711000000000000	641.886040449443
0.000721000000000000	625.154618716912
0.000731000000000000	608.853526314825
0.000741000000000000	592.974961160678
0.000751000000000000	577.510871100719
0.000761000000000000	562.453007269934
0.000771000000000000	547.792971587359
0.000781000000000000	533.522258956343
0.000791000000000000	519.632294685981
0.000801000000000000	506.114467601757
0.000811000000000000	492.960159269252
0.000821000000000000	480.160769715062
0.000831000000000000	467.707739992746
0.000841000000000000	455.592571908769
0.000851000000000000	443.806845193661
0.000861000000000000	432.342232376485
0.000871000000000000	421.190511596254
0.000881000000000000	410.343577561665
0.000891000000000000	399.793450850422
0.000901000000000000	389.532285721062
0.000911000000000000	379.552376593732
0.000921000000000000	369.846163341289
0.000931000000000000	360.406235518534
0.000941000000000000	351.225335645065
0.000951000000000000	342.296361646033
0.000961000000000000	333.612368544982
0.000971000000000000	325.166569493829
0.000981000000000000	316.952336216662
0.000991000000000000	308.963198936533
0.00100100000000000	301.192845847654
0.00101100000000000	293.635122189146
0.00102100000000000	286.284028970958
0.00103100000000000	279.133721397511
0.00104100000000000	272.178507029959
0.00105100000000000	265.412843723920
0.00106100000000000	258.831337375668
0.00107100000000000	252.428739506447
0.00108100000000000	246.199944711406
0.00109100000000000	240.139987996987
0.00110100000000000	234.244042027954
0.00111100000000000	228.507414303004
0.00112100000000000	222.925544275947
0.00113100000000000	217.494000437366
0.00114100000000000	212.208477370213
0.00115100000000000	207.064792791087
0.00116100000000000	202.058884587702
0.00117100000000000	197.186807861723
0.00118100000000000	192.444731985078
0.00119100000000000	187.828937676833
0.00120100000000000	183.335814106799
0.00121100000000000	178.961856031235
0.00122100000000000	174.703660965284
0.00123100000000000	170.557926396063
0.00124100000000000	166.521447039833
0.00125100000000000	162.591112146022
0.00126100000000000	158.763902850513
0.00127100000000000	155.036889580077
0.00128100000000000	151.407229509534
0.00129100000000000	147.872164072831
0.00130100000000000	144.429016528926
0.00131100000000000	141.075189583142
0.00132100000000000	137.808163064331
0.00133100000000000	134.625491658077
0.00134100000000000	131.524802695889
0.00135100000000000	128.503794000222
0.00136100000000000	125.560231785003
0.00137100000000000	122.691948611212
0.00138100000000000	119.896841396958
0.00139100000000000	117.172869481395
0.00140100000000000	114.518052741741
0.00141100000000000	111.930469762591
0.00142100000000000	109.408256056651
0.00143100000000000	106.949602335991
0.00144100000000000	104.552752832842
0.00145100000000000	102.216003668947
0.00146100000000000	99.9377012724563
0.00147100000000000	97.7162408413261
0.00148100000000000	95.5500648521530
0.00149100000000000	93.4376616133966
0.00150100000000000	91.3775638619181
0.00151100000000000	89.3683474017519
0.00152100000000000	87.4086297840628
0.00153100000000000	85.4970690272013
0.00154100000000000	83.6323623758136
0.00155100000000000	81.8132450979621
0.00156100000000000	80.0384893192057
0.00157100000000000	78.3069028926349
0.00158100000000000	76.6173283038418
0.00159100000000000	74.9686416098425
0.00160100000000000	73.3597514109686
0.00161100000000000	71.7895978547836
0.00162100000000000	70.2571516710796
0.00163100000000000	68.7614132370318
0.00164100000000000	67.3014116716303
0.00165100000000000	65.8762039584896
0.00166100000000000	64.4848740961983
0.00167100000000000	63.1265322753564
0.00168100000000000	61.8003140814986
0.00169100000000000	60.5053797230929
0.00170100000000000	59.2409132838559
0.00171100000000000	58.0061219986144
0.00172100000000000	56.8002355519976
0.00173100000000000	55.6225053992215
0.00174100000000000	54.4722041083017
0.00175100000000000	53.3486247229887
0.00176100000000000	52.2510801457980
0.00177100000000000	51.1789025404790
0.00178100000000000	50.1314427533129
0.00179100000000000	49.1080697526450
0.00180100000000000	48.1081700860565
0.00181100000000000	47.1311473546273
0.00182100000000000	46.1764217037287
0.00183100000000000	45.2434293298267
0.00184100000000000	44.3316220027756
0.00185100000000000	43.4404666031050
0.00186100000000000	42.5694446738205
0.00187100000000000	41.7180519862446
0.00188100000000000	40.8857981194547
0.00189100000000000	40.0722060528683
0.00190100000000000	39.2768117715590
0.00191100000000000	38.4991638838920
0.00192100000000000	37.7388232510748
0.00193100000000000	36.9953626282472
0.00194100000000000	36.2683663167294
0.00195100000000000	35.5574298270734
0.00196100000000000	34.8621595525687
0.00197100000000000	34.1821724528567
0.00198100000000000	33.5170957473420
0.00199100000000000	32.8665666180676

==> txtData/PDF/Orig_varR09_jit2.txt <==
1.00000000000000e-06	0.000922688616605909
1.10000000000000e-05	29.0191397652656
2.10000000000000e-05	159.173443851379
3.10000000000000e-05	354.783864133656
4.10000000000000e-05	568.621909970306
5.10000000000000e-05	773.727933730284
6.10000000000000e-05	957.633832441605
7.10000000000000e-05	1115.90764770879
8.10000000000000e-05	1248.22542868858
9.10000000000000e-05	1356.21872262620
0.000101000000000000	1442.33455800530
0.000111000000000000	1509.24600633697
0.000121000000000000	1559.55855063923
0.000131000000000000	1595.67455802445
0.000141000000000000	1619.74146248933
0.000151000000000000	1633.64330472673
0.000161000000000000	1639.01369237262
0.000171000000000000	1637.25829796395
0.000181000000000000	1629.58054426314
0.000191000000000000	1617.00718517866
0.000201000000000000	1600.41218050381
0.000211000000000000	1580.53818883175
0.000221000000000000	1558.01550038009
0.000231000000000000	1533.37848790153
0.000241000000000000	1507.07977553480
0.000251000000000000	1479.50237278620
0.000261000000000000	1450.97002823959
0.000271000000000000	1421.75604466983
0.000291000000000000	1362.16799316055
0.000321000000000000	1272.35177506695
0.000331000000000000	1242.77841587619
0.000341000000000000	1213.53130508446
0.000351000000000000	1184.67400386609
0.000361000000000000	1156.25808695239
0.000371000000000000	1128.32490794539
0.000381000000000000	1100.90710877176
0.000391000000000000	1074.02991148948
0.000401000000000000	1047.71222473868
0.000411000000000000	1021.96759215206
0.000421000000000000	996.805005853427
0.000431000000000000	972.229604653028
0.000441000000000000	948.243273581269
0.000451000000000000	924.845158905694
0.000461000000000000	902.032110667660
0.000471000000000000	879.799062995643
0.000481000000000000	858.139360946558
0.000491000000000000	837.045041350407
0.000501000000000000	816.507074056764
0.000511000000000000	796.515569058188
0.000521000000000000	777.059954191007
0.000531000000000000	758.129127446642
0.000541000000000000	739.711587360160
0.000551000000000000	721.795544461448
0.000561000000000000	704.369016358496
0.000571000000000000	687.419908670322
0.000581000000000000	670.936083723228
0.000591000000000000	654.905418663029
0.000601000000000000	639.315854414602
0.000611000000000000	624.155436724492
0.000621000000000000	609.412350359875
0.000631000000000000	595.074947391668
0.000661000000000000	554.383325516774
0.000691000000000000	516.943660149776
0.000721000000000000	482.478183390241
0.000761000000000000	440.709499632780
0.000801000000000000	403.221674426008
0.000831000000000000	377.618357556512
0.000871000000000000	346.478652319978
0.000931000000000000	305.414563603151
0.00101100000000000	259.498001203753
0.00103100000000000	249.366970680370
0.00104100000000000	244.483081486559
0.00105100000000000	239.715752632363
0.00106100000000000	235.061724962242
0.00107100000000000	230.517841907288
0.00108100000000000	226.081046028315
0.00109100000000000	221.748375672549
0.00111100000000000	213.384024569609
0.00114100000000000	201.549555741189
0.00117100000000000	190.509281157927
0.00120100000000000	180.200954798796
0.00123100000000000	170.567847673548
0.00126100000000000	161.558212786306
0.00130100000000000	150.434146843874
0.00134100000000000	140.234038519763
0.00138100000000000	130.868248157155
0.00143100000000000	120.213605526923
0.00148100000000000	110.601590557697
0.00154100000000000	100.277082433988
0.00199100000000000	51.0946298887714

==> txtData/PDF/Orig_varR09_jit25.txt <==
1.00000000000000e-06	0.00115927893217396
1.10000000000000e-05	32.4710241093983
2.10000000000000e-05	173.770556679672
3.10000000000000e-05	382.006601075529
4.10000000000000e-05	606.477260261388
5.10000000000000e-05	819.351117364700
6.10000000000000e-05	1008.31375927881
7.10000000000000e-05	1169.39550669476
8.10000000000000e-05	1302.76913230672
9.10000000000000e-05	1410.50477226350
0.000101000000000000	1495.40783598931
0.000111000000000000	1560.43319918264
0.000121000000000000	1608.40311684298
0.000131000000000000	1641.88431104441
0.000141000000000000	1663.14743934053
0.000151000000000000	1674.16796709594
0.000161000000000000	1676.64655783313
0.000171000000000000	1672.03736961996
0.000181000000000000	1661.57821642063
0.000191000000000000	1646.31958375163
0.000201000000000000	1627.15113082610
0.000211000000000000	1604.82519012394
0.000221000000000000	1579.97723160072
0.000231000000000000	1553.14348174840
0.000241000000000000	1524.77598309326
0.000251000000000000	1495.25540671357
0.000261000000000000	1464.90192220894
0.000271000000000000	1433.98440478426
0.000281000000000000	1402.72822788787
0.000291000000000000	1371.32185759849
0.000301000000000000	1339.92243441085
0.000311000000000000	1308.66050047214
0.000321000000000000	1277.64400606019
0.000331000000000000	1246.96170815084
0.000341000000000000	1216.68605604492
0.000351000000000000	1186.87564388553
0.000361000000000000	1157.57729713861
0.000371000000000000	1128.82784939704
0.000381000000000000	1100.65565688613
0.000391000000000000	1073.08189053034
0.000401000000000000	1046.12163914723
0.000411000000000000	1019.78485206713
0.000421000000000000	994.077145065442
0.000431000000000000	969.000489796527
0.000441000000000000	944.553803817056
0.000451000000000000	920.733455680804
0.000461000000000000	897.533697396336
0.000471000000000000	874.947034693379
0.000481000000000000	852.964543989506
0.000491000000000000	831.576143632860
0.000501000000000000	810.770825887246
0.000511000000000000	790.536855184596
0.000521000000000000	770.861937370804
0.000531000000000000	751.733363994465
0.000541000000000000	733.138135110344
0.000551000000000000	715.063063578688
0.000561000000000000	697.494863422295
0.000571000000000000	680.420224445951
0.000581000000000000	663.825875016076
0.000591000000000000	647.698634636855
0.000601000000000000	632.025457734332
0.000611000000000000	616.793469866661
0.000621000000000000	601.989997413809
0.000631000000000000	587.602591656202
0.000641000000000000	573.619048029850
0.000651000000000000	560.027421239194
0.000661000000000000	546.816036817630
0.000671000000000000	533.973499646210
0.000681000000000000	521.488699873630
0.000691000000000000	509.350816620441
0.000701000000000000	497.549319800391
0.000711000000000000	486.073970346073
0.000721000000000000	474.914819089104
0.000731000000000000	464.062204510216
0.000741000000000000	453.506749546910
0.000751000000000000	443.239357619980
0.000761000000000000	433.251208019430
0.000771000000000000	423.533750770080
0.000781000000000000	414.078701081920
0.000791000000000000	404.878033474481
0.000801000000000000	395.923975652999
0.000811000000000000	387.209002202887
0.000821000000000000	378.725828159154
0.000831000000000000	370.467402499739
0.000841000000000000	362.426901604210
0.000851000000000000	354.597722712984
0.000861000000000000	346.973477416705
0.000871000000000000	339.547985201361
0.000881000000000000	332.315267069231
0.000891000000000000	325.269539253828
0.000901000000000000	318.405207042457
0.000911000000000000	311.716858718341
0.000921000000000000	305.199259631398
0.000931000000000000	298.847346404791
0.000941000000000000	292.656221282961
0.000951000000000000	286.621146624909
0.000961000000000000	280.737539545710
0.000971000000000000	275.000966707507
0.000981000000000000	269.407139260981
0.000991000000000000	263.951907937103
0.00100100000000000	258.631258288168
0.00101100000000000	253.441306077048
0.00102100000000000	248.378292812619
0.00103100000000000	243.438581429163
0.00104100000000000	238.618652107272
0.00105100000000000	233.915098233316
0.00106100000000000	229.324622494536
0.00107100000000000	224.844033106477
0.00108100000000000	220.470240169593
0.00109100000000000	216.200252151406
0.00110100000000000	212.031172490935
0.00111100000000000	207.960196321809
0.00112100000000000	203.984607310523
0.00113100000000000	200.101774606434
0.00114100000000000	196.309149899824
0.00115100000000000	192.604264584785
0.00116100000000000	188.984727023371
0.00117100000000000	185.448219907633
0.00118100000000000	181.992497716452
0.00119100000000000	178.615384263618
0.00120100000000000	175.314770334315
0.00121100000000000	172.088611406723
0.00122100000000000	168.934925455764
0.00123100000000000	165.851790836217
0.00124100000000000	162.837344242125
0.00125100000000000	159.889778739998
0.00126100000000000	157.007341872866
0.00127100000000000	154.188333832855
0.00128100000000000	151.431105699627
0.00129100000000000	148.734057742253
0.00130100000000000	146.095637782263
0.00131100000000000	143.514339615540
0.00132100000000000	140.988701490938
0.00133100000000000	138.517304643383
0.00134100000000000	136.098771879604
0.00135100000000000	133.731766214403
0.00136100000000000	131.414989555574
0.00137100000000000	129.147181435766
0.00138100000000000	126.927117789347
0.00139100000000000	124.753609772784
0.00140100000000000	122.625502626744
0.00141100000000000	120.541674578447
0.00142100000000000	118.501035782729
0.00143100000000000	116.502527300370
0.00144100000000000	114.545120112268
0.00145100000000000	112.627814168184
0.00146100000000000	110.749637468691
0.00147100000000000	108.909645179108
0.00148100000000000	107.106918774272
0.00149100000000000	105.340565212917
0.00150100000000000	103.609716140638
0.00151100000000000	101.913527120341
0.00152100000000000	100.251176889110
0.00153100000000000	98.6218666406199
0.00154100000000000	97.0248193320875
0.00155100000000000	95.4592790148128
0.00156100000000000	93.9245101875384
0.00157100000000000	92.4197971717027
0.00158100000000000	90.9444435078490
0.00159100000000000	89.4977713723479
0.00160100000000000	88.0791210137621
0.00161100000000000	86.6878502080841
0.00162100000000000	85.3233337321637
0.00163100000000000	83.9849628547141
0.00164100000000000	82.6721448441980
0.00165100000000000	81.3843024930017
0.00166100000000000	80.1208736573557
0.00167100000000000	78.8813108123629
0.00168100000000000	77.6650806216405
0.00169100000000000	76.4716635210472
0.00170100000000000	75.3005533159513
0.00171100000000000	74.1512567916650
0.00172100000000000	73.0232933363992
0.00173100000000000	71.9161945765096
0.00174100000000000	70.8295040233981
0.00175100000000000	69.7627767318216
0.00176100000000000	68.7155789690850
0.00177100000000000	67.6874878948214
0.00178100000000000	66.6780912509551
0.00179100000000000	65.6869870614738
0.00180100000000000	64.7137833417128
0.00181100000000000	63.7580978167805
0.00182100000000000	62.8195576488536
0.00183100000000000	61.8977991729822
0.00184100000000000	60.9924676411550
0.00185100000000000	60.1032169743343
0.00186100000000000	59.2297095221696
0.00187100000000000	58.3716158301376
0.00188100000000000	57.5286144138793
0.00189100000000000	56.7003915404511
0.00190100000000000	55.8866410162837
0.00191100000000000	55.0870639816096
0.00192100000000000	54.3013687111603
0.00193100000000000	53.5292704208960
0.00194100000000000	52.7704910805857
0.00195100000000000	52.0247592320452
0.00196100000000000	51.2918098128244
0.00197100000000000	50.5713839851915
0.00198100000000000	49.8632289702180
0.00199100000000000	49.1670978867991

==> txtData/PDF/Orig_varR09_jit35.txt <==
1.00000000000000e-06	0.00298220183155453
1.10000000000000e-05	46.1827545595403
2.10000000000000e-05	225.440874303547
3.10000000000000e-05	472.495420310858
4.10000000000000e-05	727.006409625926
5.10000000000000e-05	959.919312539105
6.10000000000000e-05	1160.34328287818
7.10000000000000e-05	1326.24075063262
8.10000000000000e-05	1459.54574552480
9.10000000000000e-05	1563.75423293250
0.000101000000000000	1642.76793090254
0.000111000000000000	1700.36223012427
0.000121000000000000	1739.96331217197
0.000131000000000000	1764.57679428841
0.000141000000000000	1776.78843959940
0.000151000000000000	1778.79677384927
0.000161000000000000	1772.45744935562
0.000171000000000000	1759.32947372841
0.000181000000000000	1740.71872215074
0.000191000000000000	1717.71687248228
0.000201000000000000	1691.23527170479
0.000211000000000000	1662.03390147172
0.000221000000000000	1630.74589827077
0.000231000000000000	1597.89818017633
0.000241000000000000	1563.92873360940
0.000251000000000000	1529.20107115546
0.000261000000000000	1494.01631221250
0.000271000000000000	1458.62327576828
0.000281000000000000	1423.22691553701
0.000291000000000000	1387.99537481936
0.000301000000000000	1353.06589260026
0.000311000000000000	1318.54975339599
0.000321000000000000	1284.53644058535
0.000331000000000000	1251.09712563104
0.000341000000000000	1218.28760292361
0.000351000000000000	1186.15076122468
0.000361000000000000	1154.71866719764
0.000371000000000000	1124.01432373116
0.000381000000000000	1094.05315521122
0.000391000000000000	1064.84426318667
0.000401000000000000	1036.39148867296
0.000411000000000000	1008.69431138149
0.000421000000000000	981.748611225194
0.000431000000000000	955.547313354781
0.000441000000000000	930.080934574335
0.000451000000000000	905.338046150641
0.000461000000000000	881.305665665478
0.000471000000000000	857.969588585146
0.000481000000000000	835.314668568217
0.000491000000000000	813.325054146130
0.000501000000000000	791.984388248121
0.000511000000000000	771.275976062173
0.000521000000000000	751.182925899231
0.000531000000000000	731.688267031688
0.000541000000000000	712.775047888750
0.000551000000000000	694.426417493128
0.000561000000000000	676.625692601429
0.000571000000000000	659.356412651980
0.000581000000000000	642.602384319218
0.000591000000000000	626.347717214287
0.000601000000000000	610.576852050346
0.000611000000000000	595.274582402574
0.000621000000000000	580.426071031539
0.000631000000000000	566.016861600783
0.000641000000000000	552.032886501478
0.000651000000000000	538.460471395785
0.000661000000000000	525.286337003951
0.000671000000000000	512.497598585498
0.000681000000000000	500.081763501029
0.000691000000000000	488.026727186097
0.000701000000000000	476.320767821237
0.000711000000000000	464.952539941512
0.000721000000000000	453.911067193951
0.000731000000000000	443.185734420765
0.000741000000000000	432.766279220460
0.000751000000000000	422.642783116294
0.000761000000000000	412.805662442206
0.000771000000000000	403.245659039640
0.000781000000000000	393.953830844315
0.000791000000000000	384.921542429500
0.000801000000000000	376.140455561656
0.000811000000000000	367.602519815149
0.000821000000000000	359.299963284699
0.000831000000000000	351.225283427449
0.000841000000000000	343.371238060638
0.000851000000000000	335.730836535826
0.000861000000000000	328.297331106268
0.000871000000000000	321.064208500304
0.000881000000000000	314.025181710565
0.000891000000000000	307.174182005944
0.000901000000000000	300.505351171055
0.000911000000000000	294.013033976009
0.000921000000000000	287.691770877540
0.000931000000000000	281.536290951286
0.000941000000000000	275.541505053736
0.000951000000000000	269.702499211468
0.000961000000000000	264.014528234525
0.000971000000000000	258.473009549987
0.000981000000000000	253.073517251464
0.000991000000000000	247.811776359680
0.00100100000000000	242.683657289006
0.00101100000000000	237.685170514635
0.00102100000000000	232.812461434834
0.00103100000000000	228.061805422568
0.00104100000000000	223.429603060848
0.00105100000000000	218.912375555989
0.00106100000000000	214.506760322998
0.00107100000000000	210.209506737440
0.00108100000000000	206.017472048048
0.00109100000000000	201.927617444548
0.00110100000000000	197.937004275150
0.00111100000000000	194.042790408426
0.00112100000000000	190.242226734175
0.00113100000000000	186.532653798322
0.00114100000000000	182.911498566663
0.00115100000000000	179.376271312791
0.00116100000000000	175.924562625347
0.00117100000000000	172.554040530089
0.00118100000000000	169.262447722406
0.00119100000000000	166.047598905880
0.00120100000000000	162.907378232893
0.00121100000000000	159.839736843215
0.00122100000000000	156.842690496734
0.00123100000000000	153.914317296673
0.00124100000000000	151.052755499636
0.00125100000000000	148.256201409149
0.00126100000000000	145.522907349278
0.00127100000000000	142.851179715229
0.00128100000000000	140.239377097838
0.00129100000000000	137.685908478980
0.00130100000000000	135.189231495138
0.00131100000000000	132.747850766351
0.00132100000000000	130.360316287976
0.00133100000000000	128.025221882758
0.00134100000000000	125.741203710780
0.00135100000000000	123.506938835025
0.00136100000000000	121.321143840314
0.00137100000000000	119.182573503505
0.00138100000000000	117.090019512909
0.00139100000000000	115.042309235005
0.00140100000000000	113.038304526530
0.00141100000000000	111.076900590190
0.00142100000000000	109.157024872252
0.00143100000000000	107.277636000380
0.00144100000000000	105.437722760096
0.00145100000000000	103.636303108396
0.00146100000000000	101.872423223049
0.00147100000000000	100.145156586150
0.00148100000000000	98.4536031006360
0.00149100000000000	96.7968882384643
0.00150100000000000	95.1741622192096
0.00151100000000000	93.5845992179173
0.00152100000000000	92.0273966010741
0.00153100000000000	90.5017741896118
0.00154100000000000	89.0069735479130
0.00155100000000000	87.5422572977911
0.00156100000000000	86.1069084565314
0.00157100000000000	84.7002297980415
0.00158100000000000	83.3215432362427
0.00159100000000000	81.9701892298505
0.00160100000000000	80.6455262077566
0.00161100000000000	79.3469300141953
0.00162100000000000	78.0737933729867
0.00163100000000000	76.8255253701209
0.00164100000000000	75.6015509539901
0.00165100000000000	74.4013104526372
0.00166100000000000	73.2242591073483
0.00167100000000000	72.0698666220253
0.00168100000000000	70.9376167277076
0.00169100000000000	69.8270067617292
0.00170100000000000	68.7375472609386
0.00171100000000000	67.6687615684881
0.00172100000000000	66.6201854536753
0.00173100000000000	65.5913667443853
0.00174100000000000	64.5818649716469
0.00175100000000000	63.5912510258978
0.00176100000000000	62.6191068244991
0.00177100000000000	61.6650249901208
0.00178100000000000	60.7286085396013
0.00179100000000000	59.8094705828968
0.00180100000000000	58.9072340317703
0.00181100000000000	58.0215313178693
0.00182100000000000	57.1520041198655
0.00183100000000000	56.2983030993225
0.00184100000000000	55.4600876449982
0.00185100000000000	54.6370256252789
0.00186100000000000	53.8287931484628
0.00187100000000000	53.0350743306079
0.00188100000000000	52.2555610707045
0.00189100000000000	51.4899528328927
0.00190100000000000	50.7379564354963
0.00191100000000000	49.9992858466340
0.00192100000000000	49.2736619861808
0.00193100000000000	48.5608125338679
0.00194100000000000	47.8604717432976
0.00195100000000000	47.1723802616893
0.00196100000000000	46.4962849551489
0.00197100000000000	45.8319387392825
0.00198100000000000	45.1791004149678
0.00199100000000000	44.5375345091155

==> txtData/SER_PAM/UpperBound/varR01_jit35/16PAM_aprox2.txt <==
-10	0.972742602646361
-9	0.969387489314556
-8	0.965139504210621
-7	0.959754462085153
-6	0.952918465985710
-5	0.944227165141334
-4	0.933159141676080
-3	0.919042632864180
-2	0.901015926514138
-1	0.877984672112395
0	0.848585668360949
1	0.811178854292830
2	0.763909771649190
3	0.704913225250957
4	0.632753848083979
5	0.547184533494459
6	0.450178254275387
7	0.346880277739541
8	0.245704154346234
9	0.156680039285113
10	0.0880275242449364
11	0.0427032153000726
12	0.0175773446015844
13	0.00603467985911004
14	0.00168646798906768
15	0.000373104534425839
16	6.66895356912640e-05
17	1.07374146551036e-05
18	1.70016095046303e-06
19	2.69075587953727e-07

==> txtData/SER_PAM/UpperBound/varR01_jit35/32PAM_aprox2.txt <==
-10	1.01202414247535
-9	1.01036644922655
-8	1.00827335190614
-7	1.00562862767257
-6	1.00228405322714
-5	0.998050133985602
-4	0.992683986039340
-3	0.985873499948124
-2	0.977216735735383
-1	0.966195416146706
0	0.952141612565061
1	0.934197706544541
2	0.911272343051194
3	0.882000937472244
4	0.844730762161334
5	0.797570433291875
6	0.738572119094506
7	0.666142746878734
8	0.579775396744992
9	0.481085693693828
10	0.374849774911978
11	0.269303607941734
12	0.174751027547232
13	0.100234008641566
14	0.0497868140426124
15	0.0210357427614997
16	0.00743457642896613
17	0.00214831516300094
18	0.000492953038754616
19	9.05424799550741e-05
20	1.46957731974565e-05
21	2.32802235220820e-06
22	3.68444689352309e-07

==> txtData/SER_PAM/UpperBound/varR01_jit35/4PAM_aprox2.txt <==
-10	0.735365039318422
-9	0.720980008388239
-8	0.702601413990824
-7	0.679141003738816
-6	0.649288892033992
-5	0.611562703171453
-4.50000000000000	0.589272625625968
-4	0.564468967707073
-3.50000000000000	0.537020577151043
-3	0.506853220404095
-2.50000000000000	0.473974895752309
-2	0.438504024009938
-1.50000000000000	0.400697887617089
-1	0.360977053173469
-0.500000000000000	0.319939880494785
0	0.278360140901839
0.500000000000000	0.237161012384953
1	0.197361100615097
1.50000000000000	0.159993109903040
2	0.126002943452287
2.50000000000000	0.0961446748134432
3	0.0708921975172831
3.50000000000000	0.0503884158517616
4	0.0344459322378307
4.50000000000000	0.0226004500012452
5	0.0142036980076109
5.50000000000000	0.00853221005395999
6	0.00488606856366683
6.50000000000000	0.00265840099896154
7	0.00136858896408763
7.50000000000000	0.000664184572041223
8	0.000303523372394612
8.50000000000000	0.000131230918124428
9	5.43474252964249e-05
9.50000000000000	2.19317312763551e-05
10	8.75438778743325e-06
10.5000000000000	3.48433611982751e-06
11	1.38620129895481e-06
11.5000000000000	5.51465893219744e-07

==> txtData/SER_PAM/UpperBound/varR01_jit35/8PAM_aprox2.txt <==
-10	0.893953953304865
-9	0.887081920684266
-8	0.878340447879111
-7	0.867203006942914
-6	0.852991856578914
-5	0.834839667392559
-4	0.811650199468873
-3	0.782069769659250
-2	0.744494814208649
-1	0.697162635394070
0	0.638399901545995
1	0.567120388530540
2	0.483626095710464
3	0.390600733627529
4	0.293844662013044
5	0.201933217027118
6	0.124095356569925
7	0.0667550725620911
8	0.0308300002710204
9	0.0120202291975752
10	0.00388395939018925
11	0.00101191888122987
12	0.000208166653291433
13	3.55258431032839e-05
14	5.66192839165054e-06
15	8.96170138432128e-07

==> txtData/SER_PAM/UpperBound/varR01_jit35/OOK_aprox2.txt <==
-10	0.413979064822951
-9	0.384093241790043
-8	0.347330796942171
-7	0.303362315811418
-6	0.252903967398352
-5.50000000000000	0.225890231935340
-4.50000000000000	0.170601235144632
-3.50000000000000	0.117817548331219
-2.50000000000000	0.0728378144918621
-1.50000000000000	0.0394571931086730
-0.500000000000000	0.0183670455437336
0.500000000000000	0.00722355712455801
1.50000000000000	0.00235696192706600
2.50000000000000	0.000621045497274352
3.50000000000000	0.000129208867962040
4.50000000000000	2.21940089915818e-05
5.50000000000000	3.54127079641206e-06
6.50000000000000	5.60529258946785e-07

==> txtData/SER_PAM/UpperBound/varR05_jit25/4PAM_aprox2.txt <==
-5	0.614681682967657
-4.50000000000000	0.598181712190688
-4	0.580027942698127
-3.50000000000000	0.560162545848458
-3	0.538556475925866
-2.50000000000000	0.515216744496138
-2	0.490193366119508
-1.50000000000000	0.463585358550930
-1	0.435545106986222
-0.500000000000000	0.406280390025569
0	0.376053434011312
0.500000000000000	0.345176523740261
1	0.314003950672440
1.50000000000000	0.282920431252098
2	0.252326322739286
2.50000000000000	0.222620962168120
3	0.194184521681614
3.50000000000000	0.167360549799490
4	0.142440181065434
4.50000000000000	0.119649515098690
5	0.0991412124832628
5.50000000000000	0.0809909649668903
6	0.0651990016649334
6.50000000000000	0.0516962824242248
7	0.0403545755700184
7.50000000000000	0.0309992811542213
8	0.0234236828880719
8.50000000000000	0.0174033053350731
9	0.0127092029717360
9.50000000000000	0.00911927669620672
10	0.00642704946556646
10.5000000000000	0.00444768072867759
11	0.00302131052385701
11.5000000000000	0.00201406374377529
12	0.00131719572034881
12.5000000000000	0.000844921496680710
13	0.000531455937952332
13.5000000000000	0.000327721413973508
14	0.000198078076298249
14.5000000000000	0.000117320716405916
15	6.80827984965818e-05
15.5000000000000	3.87032048484140e-05
16	2.15491549244128e-05
16.5000000000000	1.17494778607234e-05
17	6.27259410262641e-06
17.5000000000000	3.27834946141359e-06
18	1.67720279410683e-06
18.5000000000000	8.39816723514073e-07

==> txtData/SER_PAM/UpperBound/varR05_jit25/OOK_aprox2.txt <==
-5.50000000000000	0.279871764364957
-4.50000000000000	0.239575955152218
-3.50000000000000	0.198071355980301
-2.50000000000000	0.157385456004726
-1.50000000000000	0.119609637891109
-0.500000000000000	0.0865347609571522
0.500000000000000	0.0593344739438919
1.50000000000000	0.0383984264263118
2.50000000000000	0.0233640869202779
3.50000000000000	0.0133198167319924
4.50000000000000	0.00709235373001897
5.50000000000000	0.00351715147750200
6.50000000000000	0.00162029564201749
7.50000000000000	0.000691849564331589
8.50000000000000	0.000273251188225197
9.50000000000000	9.96462198475718e-05
10.5000000000000	3.34973371440205e-05
11.5000000000000	1.03655127721683e-05
12.5000000000000	2.94885155073377e-06
13.5000000000000	7.70389859227736e-07

==> txtData/SER_PAM/UpperBound/varR09_jit2/4PAM_aprox2.txt <==
-5	0.640745470752854
-4.50000000000000	0.628040757306837
-4	0.614124436717095
-3.50000000000000	0.598948569152360
-3	0.582478777448154
-2.50000000000000	0.564697412420886
-2	0.545606642312099
-1.50000000000000	0.525231296410797
-1	0.503621275497444
-0.500000000000000	0.480853335108230
0	0.457032054465618
0.500000000000000	0.432289826166650
1	0.406785740058363
1.50000000000000	0.380703288335960
2	0.354246885265028
2.50000000000000	0.327637269880703
3	0.301105937948522
3.50000000000000	0.274888823799605
4	0.249219516447337
4.50000000000000	0.224322341129752
5	0.200405661769201
5.50000000000000	0.177655758340560
6	0.156231604751557
6.50000000000000	0.136260819158032
7	0.117836983848438
7.50000000000000	0.101018442298328
8	0.0858285845910420
8.50000000000000	0.0722575376279151
9	0.0602650916028771
9.50000000000000	0.0497846260597621
10	0.0407277525110159
10.5000000000000	0.0329893686842537
11	0.0264528220292391
11.5000000000000	0.0209949048245764
12	0.0164904457923195
12.5000000000000	0.0128163179858656
13	0.00985474372459561
13.5000000000000	0.00749583854930448
14	0.00563939237121890
14.5000000000000	0.00419593324719133
15	0.00308715504397496
15.5000000000000	0.00224581367411277
16	0.00161520795393348
16.5000000000000	0.00114836187409018
17	0.000807017318361120
17.5000000000000	0.000560532494285106
18	0.000384764040197256
18.5000000000000	0.000260992190816453
19	0.000174930340729452
19.5000000000000	0.000115844159948256
20	7.57918945194432e-05
20.5000000000000	4.89869752845335e-05
21	3.12765376117326e-05
21.5000000000000	1.97246398370754e-05
22	1.22864162637040e-05
22.5000000000000	7.55860379121001e-06
23	4.59233638181741e-06
23.5000000000000	2.75535845858372e-06
24	1.63249676590378e-06
24.5000000000000	9.55069047580595e-07
25	5.51702181188891e-07

==> txtData/SER_PAM/UpperBound/varR09_jit2/OOK_aprox2.txt <==
-5.50000000000000	0.327606033573000
-4.50000000000000	0.295810658169892
-3.50000000000000	0.261798088995960
-2.50000000000000	0.226545055726645
-1.50000000000000	0.191220721472468
-0.500000000000000	0.157070066914173
0.500000000000000	0.125273275978598
1.50000000000000	0.0968078683855106
2.50000000000000	0.0723417841665326
3.50000000000000	0.0521788774293106
4.50000000000000	0.0362651861761561
5.50000000000000	0.0242492461705660
6.50000000000000	0.0155776295127106
7.50000000000000	0.00960142367795335
8.50000000000000	0.00567137187602736
9.50000000000000	0.00320695280131931
10.5000000000000	0.00173430392606415
11.5000000000000	0.000896191546212427
12.5000000000000	0.000442149458766638
13.5000000000000	0.000208118629580611
14.5000000000000	9.33975763479088e-05
15.5000000000000	3.99371949901912e-05
16.5000000000000	1.62627532934983e-05
17.5000000000000	6.30322545602893e-06
18.5000000000000	2.32423433536183e-06
19.5000000000000	8.15000465015681e-07

==> txtData/SER_PAM/varR01_jit35/16PAM_SER_MC.txt <==
-10	0.915827996340348
-9	0.915827996340348
-8	0.910000000000000
-7	0.901801801801802
-6	0.894548704200179
-5	0.890569395017794
-4	0.863675582398620
-3	0.859965635738832
-2	0.832086450540316
-1	0.809870550161812
0	0.785098039215686
1	0.727470930232558
2	0.683743169398907
3	0.653821032005225
4	0.568427030096536
5	0.513860369609856
6	0.403791851553046
7	0.292433537832311
8	0.226778432260988
9	0.137575590984057
10	0.0786207979893183
11	0.0361907516540728
12	0.0141288392050587
13	0.00481530120887632
14	0.00125838346124594
15	0.000289633577356615
16	5.82989247371947e-05
17	1.11166295813513e-05
18 1.53150834020340e-06

==> txtData/SER_PAM/varR01_jit35/16PAM_SER_orig.txt <==
-10	0.922011435965464
-9	0.918002192170420
-8	0.912955986427755
-7	0.906605449693367
-6	0.898615103477741
-5	0.888564833678130
-4	0.875930178892809
-3	0.860059674636530
-2	0.840150571508250
-1	0.815226511326712
0	0.784125212807793
1	0.745512469877819
2	0.697952715438883
3	0.640086640276274
4	0.570986762337721
5	0.490757693541331
6	0.401361536745264
7	0.307405119314363
8	0.216248661681521
9	0.136631605026137
10	0.0757012034481840
11	0.0359273430601054
12	0.0143130769631673
13	0.00472121585679760
14	0.00128493717390875
15	0.000291722151383409
16	5.68313518742187e-05
17	9.92108351497838e-06
18	1.62719765473835e-06
19	2.59977490525384e-07

==> txtData/SER_PAM/varR01_jit35/32PAM_SER_MC.txt <==
-10	0.968085106382979
-9	0.963426371511068
-8	0.950617283950617
-7	0.952426260704091
-6	0.951520912547529
-5	0.955152671755725
-4	0.932898415657036
-3	0.940789473684211
-2	0.909173478655768
-1	0.905063291139241
0	0.881161971830986
1	0.876532399299475
2	0.841883936080740
3	0.821164889253487
4	0.762376237623762
5	0.732260424286759
6	0.693213296398892
7	0.596188207266230
8	0.512020460358056
9	0.431465517241379
10	0.344341245270038
11	0.252204585537919
12	0.146645180193378
13	0.0868697387833030
14	0.0433596118859915
15	0.0179786985649370
16	0.00556231627963837
17	0.00170266183366984
18	0.000388674770464445
19	7.45818630237444e-05
20 1.38829370520971e-05

==> txtData/SER_PAM/varR01_jit35/32PAM_SER_orig.txt <==
-10	0.961005125517681
-9	0.958999914080341
-8	0.956475635178179
-7	0.953298021129355
-6	0.949298170325669
-5	0.944263710262951
-4	0.937927802185607
-3	0.929955556984971
-2	0.919927447126960
-1	0.907319441562616
0	0.891480009158824
1	0.871605122318202
2	0.846714491908493
3	0.815636443109450
4	0.777016643377928
5	0.729379298624158
6	0.671289486668766
7	0.601687341820113
8	0.520467291179139
9	0.429304556894117
10	0.332507467210056
11	0.237293142990695
12	0.152640732211075
13	0.0864191108013750
14	0.0420548892251277
15	0.0172268634722439
16	0.00585161599954560
17	0.00163953840026475
18	0.000382147784684127
19	7.60168853692838e-05
20	1.34521357826857e-05
21	2.22131301845115e-06
22	3.55747615239121e-07

==> txtData/SER_PAM/varR01_jit35/4PAM_SER_MC.txt <==
-2	0.411764705882353
-1	0.319706164164804
0	0.248140803173029
1	0.173273325255323
2	0.110828166519043
3	0.0625859697386520
4	0.0301388010718694
5	0.0112415071031501
6	0.00374714098009636
7	0.00106524832204766
8	0.000245978098365683
9	4.69892583306533e-05
10 7.83775421024799e-06

==> txtData/SER_PAM/varR01_jit35/4PAM_SER_orig.txt <==
-10	0.688193764200398
-9	0.672303489599196
-8	0.652410047689437
-7	0.627585140413780
-6	0.596762637720607
-5	0.558794387814624
-4.50000000000000	0.536781437468203
-4	0.512591162935465
-3.50000000000000	0.486142841685414
-3	0.457405335464743
-2.50000000000000	0.426417136451628
-2	0.393308947134057
-1.50000000000000	0.358326859095722
-1	0.321852782611176
-0.500000000000000	0.284417252335726
0	0.246698554178962
0.500000000000000	0.209501995570266
1	0.173714887518014
1.50000000000000	0.140236974500035
2	0.109892416051157
2.50000000000000	0.0833365692362763
3	0.0609761654600312
3.50000000000000	0.0429221113214922
4	0.0289883296060262
4.50000000000000	0.0187386449048227
5	0.0115704603929535
5.50000000000000	0.00681408737700172
6	0.00382413158154048
6.50000000000000	0.00204495273216321
7	0.00104281873207730
7.50000000000000	0.000508049670397636
8	0.000237169067860448
8.50000000000000	0.000106522175822144
9	4.62672660943714e-05
9.50000000000000	1.95482835783252e-05
10	8.08403141200118e-06
10.5000000000000	3.29161976690858e-06
11	1.32646351213964e-06
11.5000000000000	5.31173407782735e-07

==> txtData/SER_PAM/varR01_jit35/8PAM_SER_MC.txt <==
-10	0.841176470588235
-9	0.825907590759076
-8	0.834862385321101
-7	0.811841038118410
-6	0.787568843430370
-5	0.787568843430370
-4	0.756042296072508
-3	0.731725146198830
-2	0.674074074074074
-1	0.631147540983607
0	0.597255369928401
1	0.504790721129602
2	0.438266199649737
3	0.347207769684357
4	0.261699346405229
5	0.177011494252874
6	0.112535132096684
7	0.0592062459336370
8	0.0245036841203398
9	0.00930868376513475
10	0.00279095963285358
11	0.000763284272683878
12	0.000159503102422981
13	2.80802025825500e-05
14 4.18406511353705e-06

==> txtData/SER_PAM/varR01_jit35/8PAM_SER_orig.txt <==
-10	0.844033979589386
-9	0.836026536991846
-8	0.825956141490172
-7	0.813298927299081
-6	0.797405530145785
-5	0.777478489906937
-4	0.752553233109913
-3	0.721492076266229
-2	0.683009856728548
-1	0.635764723934144
0	0.578567700106434
1	0.510780250864665
2	0.432948802587673
3	0.347605631411512
4	0.259887339989265
5	0.177278541769099
6	0.107819233465904
7	0.0570769119727904
8	0.0257076062769863
9	0.00966994678572701
10	0.00300449602300557
11	0.000771524541367874
12	0.000166405388653669
13	3.11741044762501e-05
14	5.31225703927618e-06
15	8.61612356650823e-07

==> txtData/SER_PAM/varR01_jit35/OOK_MC.txt <==
-5	0.179906542056075
-4	0.123473541383989
-3	0.0816076960704386
-2	0.0495029919390732
-1	0.0228054587291823
0	0.00911026975863701
1	0.00328076247410787
2	0.000999485779044747
3	0.000232778679798392
4	4.63320241720789e-05
5	8.35327500410800e-06
6 1.42674500139690e-06

==> txtData/SER_PAM/varR01_jit35/OOK_SER_orig.txt <==
-10	0.378780708697354
-9	0.349290884812605
-8	0.313892270756807
-7	0.272472507198094
-6	0.225798158045641
-5.50000000000000	0.201084100165076
-4.50000000000000	0.150934660421611
-3.50000000000000	0.103475729757747
-2.50000000000000	0.0633234588903830
-1.50000000000000	0.0337693857845120
-0.500000000000000	0.0153381230247303
0.500000000000000	0.00582256840144191
1.50000000000000	0.00182630791243111
2.50000000000000	0.000473268058349665
3.50000000000000	0.000102886593428940
4.50000000000000	1.93885009782173e-05
5.50000000000000	3.31554929239859e-06
6.50000000000000	5.38595869396981e-07

==> txtData/SER_PAM/varR05_jit25/4PAM_SER_MC.txt <==
-2	0.460229885057471
-1	0.414664457332229
0	0.355847849271241
1	0.298271752085816
2	0.247466007416564
3	0.181176470588235
4	0.142430278884462
5	0.0974968345183598
6	0.0645889792231256
7	0.0395214782059381
8	0.0215236416023394
9	0.0116107779569207
10	0.00623699328323800
11	0.00306504259215031
12	0.00123751818879756
13	0.000514396419266484
14	0.000188621897513677
15	6.56198949557246e-05


==> txtData/SER_PAM/varR05_jit25/4PAM_SER_orig.txt <==
-5	0.595997737771659
-4.50000000000000	0.578905320011342
-4	0.560272313882290
-3.50000000000000	0.540061378331695
-3	0.518262185411481
-2.50000000000000	0.494897580289801
-2	0.470029413932967
-1.50000000000000	0.443763520106595
-1	0.416253242408452
-0.500000000000000	0.387700903050298
0	0.358356683673233
0.500000000000000	0.328514339911652
1	0.298504036058571
1.50000000000000	0.268681580071251
2	0.239415285894359
2.50000000000000	0.211070729890422
3	0.183994604130853
3.50000000000000	0.158498882097906
4	0.134846602026902
4.50000000000000	0.113240486261726
5	0.0938153752155245
5.50000000000000	0.0766350872809383
6	0.0616938688309606
6.50000000000000	0.0489221331592997
7	0.0381957692178804
7.50000000000000	0.0293479873842133
8	0.0221824988543251
8.50000000000000	0.0164868115556544
9	0.0120445569213308
9.50000000000000	0.00864600501984748
10	0.00609623327492903
10.5000000000000	0.00422073536715826
11	0.00286854641445777
11.5000000000000	0.00191318520015179
12	0.00125185703861884
12.5000000000000	0.000803420629316382
13	0.000505610450563461
13.5000000000000	0.000311942294947895
14	0.000188635618156388
14.5000000000000	0.000111783015865902
15	6.49003776707020e-05
15.5000000000000	3.69113000899649e-05
16	2.05607144290477e-05
16.5000000000000	1.12153845253649e-05
17	5.98992971997565e-06
17.5000000000000	3.13183783385626e-06
18	1.60283525673966e-06
18.5000000000000	8.02853344843482e-07

==> txtData/SER_PAM/varR05_jit25/OOK_MC.txt <==
-5	0.243374665694141
-4	0.209501883633319
-3	0.165838303512260
-2	0.131606626347620
-1	0.0961667787491594
0	0.0703839122486289
1	0.0448115319187036
2	0.0286335421493750
3	0.0167725071630837
4	0.00935828877005348
5	0.00468326003555722
6	0.00231994901210962
7	0.000985415651471971
8	0.000431823446762122
9	0.000167421288996742
10	5.77027226058342e-05
11	1.78313371053470e-05
12 5.42010377938194e-06

==> txtData/SER_PAM/varR05_jit25/OOK_SER_orig.txt <==
-5.50000000000000	0.267253449267621
-4.50000000000000	0.228140613377302
-3.50000000000000	0.188187261919062
-2.50000000000000	0.149268898664252
-1.50000000000000	0.113300589728038
-0.500000000000000	0.0819084882154950
0.500000000000000	0.0561443808206260
1.50000000000000	0.0363358051932040
2.50000000000000	0.0221169173474001
3.50000000000000	0.0126163084874516
4.50000000000000	0.00672295575094324
5.50000000000000	0.00333695940742034
6.50000000000000	0.00153878560219737
7.50000000000000	0.000657713159715897
8.50000000000000	0.000260034399733912
9.50000000000000	9.49215178161516e-05
10.5000000000000	3.19396989846772e-05
11.5000000000000	9.89239761279424e-06
12.5000000000000	2.81657034439158e-06
13.5000000000000	7.36369438871476e-07

==> txtData/SER_PAM/varR09_jit2/4PAM_SER_MC.txt <==
-2	0.531880977683316
-1	0.488292682926829
0	0.460653474459273
1	0.399760383386582
2	0.342456380431064
3	0.280864197530864
4	0.239073322187724
5	0.193019668337833
6	0.151873767258383
7	0.120023980815348
8	0.0823258491652274
9	0.0560344827586207
10	0.0403710425489010
11	0.0255748594787941
12	0.0153442884297014
13	0.00892379559961488
14	0.00559855925188483
15	0.00295001768242367
16	0.00162757346843873
17	0.000770739910313901
18	0.000361047550070550
19	0.000168878878752220
20	7.28302232184498e-05
21 2.81638318671717e-05
22 1.21316191130867e-05
23 4.52891029889298e-06

==> txtData/SER_PAM/varR09_jit2/4PAM_SER_orig.txt <==
-5	0.626700236549760
-4.50000000000000	0.613372987483315
-4	0.598885578424690
-3.50000000000000	0.583202478106259
-3	0.566301501360152
-2.50000000000000	0.548176557277658
-2	0.528840297396160
-1.50000000000000	0.508326514375562
-1	0.486692127252733
-0.500000000000000	0.464018584384412
0	0.440412521994842
0.500000000000000	0.416005536516437
1	0.390952963285951
1.50000000000000	0.365431601945487
2	0.339636387924788
2.50000000000000	0.313776075997933
3	0.288068071176259
3.50000000000000	0.262732608286685
4	0.237986538316183
4.50000000000000	0.214037021129187
5	0.191075445667160
5.50000000000000	0.169271897050353
6	0.148770464109043
6.50000000000000	0.129685632128155
7	0.112099937696857
7.50000000000000	0.0960629812060151
8	0.0815918048278644
8.50000000000000	0.0686725574512078
9	0.0572632905006354
9.50000000000000	0.0472976662303963
10	0.0386893176020301
10.5000000000000	0.0313365786910580
11	0.0251273068465034
11.5000000000000	0.0199435404758070
12	0.0156657754760122
12.5000000000000	0.0121766938924868
13	0.00936423473016182
13.5000000000000	0.00712395346195523
14	0.00536066888123603
14.5000000000000	0.00398943983485011
15	0.00293594772914664
15.5000000000000	0.00213638256386109
16	0.00153694091993670
16.5000000000000	0.00109304509960976
17	0.000768385453035803
17.5000000000000	0.000533875118606350
18	0.000366590269659093
18.5000000000000	0.000248751592417116
19	0.000166785826585658
19.5000000000000	0.000110491021282594
20	7.23164585270447e-05
20.5000000000000	4.67583086387613e-05
21	2.98649941291736e-05
21.5000000000000	1.88416904747358e-05
22	1.17409731049279e-05
22.5000000000000	7.22585550256961e-06
23	4.39188183366201e-06
23.5000000000000	2.63611584300863e-06
24	1.56245695582293e-06
24.5000000000000	9.14449113010916e-07
25	5.28442820127859e-07

==> txtData/SER_PAM/varR09_jit2/OOK_SER_MC.txt <==
-5	0.306491120636865
-4	0.266506922257721
-3	0.232304478997447
-2	0.195012663159945
-1	0.175552437741143
0	0.129730430274754
1	0.109446752678767
2	0.0819417157825802
3	0.0596436870642913
4	0.0407175398633257
5	0.0296004967915545
6	0.0184257998012002
7	0.0119891726153404
8	0.00734662723022612
9	0.00398941469985732
10	0.00240273253818328
11	0.00119813230205382
12	0.000608173462493742
13	0.000271369464239144
14	0.000127166062998398
15	5.68995088168375e-05
16	2.45504321673153e-05
17	9.91167293364616e-06
18 3.51319045465429e-06

==> txtData/SER_PAM/varR09_jit2/OOK_SER_orig.txt <==
-5	0.300881309254535
-4.50000000000000	0.284842382820699
-3.50000000000000	0.251437100252967
-2.50000000000000	0.217068965195938
-1.50000000000000	0.182843505405309
-0.500000000000000	0.149922813253727
0.500000000000000	0.119396730754606
1.50000000000000	0.0921576964267640
2.50000000000000	0.0688047073287513
3.50000000000000	0.0495956997746646
4.50000000000000	0.0344557529811179
5.50000000000000	0.0230347695925329
6.50000000000000	0.0147972485062084
7.50000000000000	0.00912175872356012
8.50000000000000	0.00538956379367484
9.50000000000000	0.00304881026284234
10.5000000000000	0.00164959240752009
11.5000000000000	0.000852902855147514
12.5000000000000	0.000421058147512486
13.5000000000000	0.000198325843399242
14.5000000000000	8.90667083956778e-05
15.5000000000000	3.81136494333962e-05
16.5000000000000	1.55320321235777e-05
17.5000000000000	6.02466928092592e-06
18.5000000000000	2.22325237998206e-06
19.5000000000000	7.80198897323701e-07
